SDSS-IV MaNGA: A Catalogue of Spectroscopically Detected Strong Galaxy-Galaxy Lens Candidates

We spectroscopically detected candidate emission-lines of 8 likely, 17 probable, and 69 possible strong galaxy-galaxy gravitational lens candidates found within the spectra of ~10,000 galaxy targets contained within the completed Mapping of Nearby Galaxies at Apache Point Observatory (MaNGA) survey. This search is based upon the methodology of the Spectroscopic Identification of Lensing Objects (SILO) project, which extends the spectroscopic detection methods of the BOSS Emission-Line Lensing Survey (BELLS) and the Sloan Lens ACS Survey (SLACS). We scanned the co-added residuals that we constructed from stacks of foreground subtracted row-stacked-spectra (RSS) so a sigma-clipping method can be used to reject cosmic-rays and other forms of transients that impact only a small fraction of the combined exposures. We also constructed narrow-band images from the signal-to-noise of the co-added residuals to observe signs of lensed source images. We also use several methods to compute the probable strong lensing regime for each candidate lens to determine which candidate background galaxies may reside sufficiently near the galaxy centre for strong lensing to occur. We present the spectroscopic redshifts within a value-added catalogue (VAC) for data release 17 (DR17) of SDSS-IV. We also present the lens candidates, spectroscopic data, and narrow-band images within a VAC for DR17. High resolution follow-up imaging of these lens candidates are expected to yield a sample of confirmed grade-A lenses with sufficient angular size to probe possible discrepancies between the mass derived from a best-fitting lens model, and the dynamical mass derived from the observed stellar velocities.

==> notes/TBD-20210927.txt <==
Issue 1 - A general comment. In this paper the authors describe the procedure to find the lens candidates, but nothing is written to characterize these systems. I can expect that the authors are going to write another paper on this, but I also think that these galaxies deserve some more comments also in this paper. Moreover, more general attention would be devoted to the initial sample of galaxies, and the selected candidates, in terms of redshift, magnitudes, galaxy types, sizes, etc., etc. These would be some information that can help to characterize the sample and potentially provide information on the future potentialities of this technique. For example, if the number of star-forming type (spiral) galaxies would be not negligible in the selected sample of candidates, then this would  mean that this approach is effective in selecting this kind of galaxy lenses. I would also require some more details in the text (also if already presented in previous papers), some more direct comparison with the previous implementation of the code, some more images. I will list below all these requests in more detail.

Response to issue 1 - Since the ~10,000 galaxies that are observed by MaNGA already have publications that discuss the targetting of the sample, we have clarified the selection function of our MaNGA lens candidates by adding the following sentence(s) to section x.y (TBD add this + details on morphology!) 

>> MIKE: Look at MaNGA target selection to find a 'big picutre' of MaNGA targeting to put a few sentences into overleaf.

>>>MIKE ANSWER: When MaNGA is first introduced in the introduction, I edited a sentence to read ". The MaNGA galaxies are included in the seventeenth data release (DR17) of SDSS-IV which target selection yielded a volume-limited and fully representative sample of the local galaxy population around z ≈ 0.03, including; an approximately flat distribution of targets across stellar masses greater than 108M,
an approximately flat distribution of targets across absolute i-band magnitude, and no cuts on size, inclination, morphology, or environment (Bundy et al. 2015; Wake et al. 2017). Thus MaNGA galaxies are ideal for finding a sample of low redshift lenses with various sizes, masses, morphologies, and environments across galaxy types larger than dwarfs."

Issue 3 - Page 2, left column, the authors mention the lens-dynamic mass discrepancy. But I do not see mentioned some possible causes: seeing not accounted in the dynamical modelling? A different gravity theory than GR (see Collett+2018)? E.g. Collett+ uses a very low-z lens with data from dynamics and lensing, are they finding this discrepancy among lensing and dynamical mass? If I remember correctly no, they also find that data favour GR. Please check it.

Response to issue 3 - We added a brief summary of possible causes of the lens-dynamic mass discrepancy, including a reference to Collett 2018 (TBD edit this...)

>> JOEL: Edit this.

Issue 9 - Section 2 can be a bit difficult to follow, since very technical. It is a very useful section, but what about starting this section (before the subsections) with a list of items listing all the steps followed, in a concise way? In this way the reader has a direct look at what is done, and then he/she can go on and read more details on each single step in the procedure.

Response to issue 9 - The first paragarph of Section 2 has been edited to include a summary list of major steps to clarify the spectroscopic method in a concise way before the more detailed sections: TBD add this. 

>> MIKE: Before "However, instead of scanning the foreground subtracted
RSS (i.e., residuals)", list 'big picture' major steps in spectroscopic selection (enumerated list)

>>>MIKE ANSWER: The first paragarph of Section 2 has been edited to include two bulleted summary lists, which the first list provides an overview of the established spectroscopic detection method while the second list includes a summary of methods added to search the MaNGA IFUs.

Issue 10 - Section 2. The authors mention the fact that “The narrow-band images are also now constructed from the co-added SN, which provides several advantages over conventional narrow-band image construction from foreground subtracted MaNGA spaxels” listing then the advantage. Can the authors show some examples of their images obtained using the previous and the new approach? Some few example galaxies analyzed with the two approaches would be useful. This would help to see in each case what is the real improvement (the authors can show and discuss the plots here or in an appendix, as they prefer).

Response to issue 10 - We added a figure to Section 2 to demonstrate the improvements in the construction of the narrow-band images (TBD add this...).

>> MIKE: Add figure-4 panel (Top compare: Russel, Bottom: false-positive, each has two for contrast) with figure caption explaining some features on old that are improved in new. Add paragraph drilling down a bit deeper.

>>>MIKE ANSWER: Section 2.6 now list the reasons why we stacked and used the SN in improved narrowbands in comparison to conventional methods (see paragraph joined to bulleted list). Also added Section 3.4 to provide a comparison across the different methods of narrowband construction, including several narrowband demonstrations of various types in Figure 7.

Issue 11 - Page 3, right column, Line 44, the first item. If I understand, the reference redshift used is the one corresponding to a spaxel in the galactic center? And what if this is wrong for some reasons (e.g. strong emission lines, or any other issue)? Sorry in case I missed something very trivial.

Response to issue 11 - >>(JOEL, I do not have the paper with the lines to verify which sentence the reviewer is talking about. Could you slack me the sentence he is referring too? 
No, he's talking about the innermost redshift as the "reference" redshift!  This can be clarified by preceding the first bullet point with the "first step" in the approach (as opposed to the bullet point on rejection (TBD)

>> MIKE: Change first paragraph of 'Computation of the Spectroscopic Redshifts' to bullet points, to make consistant with second set of bullet points.

>>>MIKE ANSWER: Done

Issue 12 - Figure 1: can the authors add a galaxy image with superimposed the location of the points plotted in this figure? Note that “CUBE” in not mentioned and defined in the paper. Moreover, is the z-scale plotted on the y axis determined by the interpolated S/N vs z relation?

Response to issue 12 - We added a figure to Section 4 to demonstrate specz images (TBD add this...). As mentioned in the response to issue 5, we added a sentence defining the CUBE in Section 1 where the concept of "spaxel" is first mentioned:  "The MaNGA data reduction pipeline (DRP; Law et al. 2016) also constructs a grid of 0.5" spaxels that each contain stacked spectra that are constructed using Shepard’s method to stack neighbouring RSS in a 3-dimensional CUBE. Each spaxel is a stack of all RSS within 1.6′′, in which a flux-conserving variant of Shepard’s method is used to apply an inverse-distance weight to the contribution from each RSS (Shepard 1968; Śanchez et al. 2012)."

>> MIKE: Add 'Figure 2' (colorbar) redshift geometry plot.

>>>MIKE ANSWER: Done

Issue 21 - Section 2.5.1 is not written as the rest of the paper. To start, the first paragraph seems a text of a book directed to students. E.g. the sentence “the magnitude of the velocities may also depend on the radius from the galaxy center”, it seems to me more than obvious. “The stellar velocity dispersion  measurements are biased high from systematics”, what are these systematics? I found very difficult to follow this section also because most of what is discussed here is then discussed in more details only in the appendix. I would ask the authors to dedicate some efforts to improve this.

Response to issue 21 - Discuss rewritring this (TBD)

>> JOEL: Edit this.

Issue 24 - Section 2.6. Here the authors obtain SN images of the candidates. I already asked something related to this. How do these images look if obtained using the previous version of the code. This comparison would help to quantify the improvement, at least on some ad hoc examples.

Response to issue 24 - As with the response to issue 9, we added a figure to Section 2 to demonstrate the improvements in the construction of the narrow-band images (TBD add this...).

>> MIKE: Add a few sections to 2.6 discussing narrowband images (really issue 9)

>>>MIKE ANSWER: Done, see bulleted list.

Issue 26 - Section 3 about results. The authors would provide more info in this unusually small section. The presentation of the final numbers deserve more attention. More details about the visual inspection, who were the inspectors, how is this inspection done? Please can the authors make order in the numbers? Where the 441 are coming from (this number is written also in the conclusions)? Probably a table in the main text summarizing the numbers after all the steps would be useful. In this section I would also include some info that I asked before, some more characterization of the total galaxy population and of these output candidates. Knowing the distribution in z, mass, magnitude, size, type, etc. etc, can improve the results. Again, if the authors believe that a complete characterization of these candidates can deserve a further publication I can agree with this, but some general preliminary information can be useful here.

Response to issue 26 - We agree that Section 3 on the results is insufficient as originally written, and have taken the opportunity to re-write the entire section to provide a better discussion, including (TBD)

>> MIKE: (add subsections to results) Include a Results Discussion on the importantce and uses of the findings. (add Tommasseu SWELLS emphasis spirals-a full page) Include descriptions of figures.

>>>MIKE ANSWER: Section 3 now explains results on Specz, detections, strong lensing computations, narrowband images, and candidate sources with uses (now several pages including 4 new plots).

Issue 27 - Figure 3. The results shown in this figure are very useful, but what about showing where the spaxels are located? 

STRIKE>>>>Response to issue 27 - We agree with this, and added the following paragraph to Section 3 (TBD)

>> MIKE: NOTE inteferres with visibility of possible sources. Eplain in VAC section that locations of stacked RSS are included in table. 

>>>MIKE ANSWER: Use this or a similar response to the editor: 'The 0.5" spaxels were added to Figure 4 of 2018MNRAS.477..195T, but later removed since the markers concealed signs of background galaxies and central features of the target that were useful to compare to narrow-band images. The VAC includes information on stacks, RSS, and spaxel locations, which we deem sufficient for others to use the detection information.'.

Issue 28 - And what about discussing in the main text a bit more each of these example candidates? I mean, why do the authors not discuss a bit more what is seen in the figure, where are seen the emission lines and thus the arcs, etc. etc.?

STRIKE>>>>Response to issue 28 - We agree with this, and added the following paragraph to Section 3 (TBD)

>> MIKE: Will cover in results.

>>>MIKE ANSWER: See second paragraph of Section 3.5: 'Figure 8 displays the spatial position(s) of detections is at or within the largest UER for source-planes with a grade of A- or above. In addition, Figure 8 also shows one or more features supportive of lensing within SN narrow-band images of the source-planes. Relative to the brightest candidate source image, a fainter candidate counter-image is located nearer to and on the opposite side of the candidate lens for SDSS J1701+3722, SDSS J1712+3014, and SDSS J1341+5538, which multiple source images are required to define a system as strongly lensed. System SDSS J1701+3722 was previously detected by Smith (2017) and later by the first SILO scan of MaNGA Talbot et al. (2018), which follow-up with improved
IFU observations support the most northern and southern bright features within the SN narrow-band image are from two different background galaxies while the brightest image and the small faint image located between the two bright central images are from the same source (Smith et al. 2020). Since SN narrow-band images can suppress faint counter images near the target center, we do not demote the remaining half (SDSS J1308+3400, SDSS J1632+1338, SDSS J0754+3910) of candidates with A- or above grades, especially since these systems demonstrate features supportive of arcs observed in strong lensing of extended sources.'

Issue 29 - Can the authors compare the results for their candidates (the whole sample, including these ones) with images (e.g. from SDSS) or any other imaging survey overlapping these area?? 

STRIKE>>>>Response to issue 29 - We added the following paragraph to Section 3 (TBD)

>> MIKE: Will cover in results with new paragraphs describing current figures.

>>>MIKE ANSWER: (JOEL read carefully here) Described previous figures for previous issue, but for this issue, we declined to have SDSS image comparisons for all 100 candidates. I added the latter half of Section 3.5 that explains properties of lens candidates and their uses, but may not answer what he wants.

Issue 30 - Finally, what about showing some negative examples, e.g. those passing the previous steps of the analysis but not showing any evidence of features in the SN image?

STRIKE>>>>Response to issue 30 - We added the following paragraph to Section 3 (TBD)

>> MIKE: Will cover in results with new paragraphs describing current figures.

>>>MIKE ANSWER: Done, see Figure 7.

Issue 31 - Table A2, A3, linked to one of the comments on Section 3. Probably how the full grading workflow is made would be better explained. I would also explain clearly that the “likely”, “probable” and “possible” terms the authors use are corresponding to those objects that passed the visual inspection phase, but with grades A-ish, B-ish and C-ish respectively. Explain this also in the table, as the meaning of “X” (of course those that did not pass the visual inspection). Moreover, this grading in the two tables also confuses me, since if I compare the A numbers in the two tables (or B or C) then there is no correspondence. E.g., there are 53 C- in table A3, but only 4 in table A2, so I am missing something here. Is the A, B or C meaning differently in the two tables? Please, the authors try to clarify this to me, and do it also in the paper.

Response to issue 31 - As with the response to issue 9, the second to last paragraph of Section 2.4 has been edited with specifics on the manual inspection grading workflow, including: "In summary, detections are manually inspected in an initial pass by a single individual, labeling visible emission-line patterns, which work to increase the confidence in the grade, and labelling any reduction artifacts, sky lines, foreground emission-lines, or nearby intervening objects, which work to decrease the confidence in the grade. A second pass is then made including a second individual in order to ensure the grading is robust by ensuring a more uniform analysis. The results of the manual inspection are finally converted into a simple letter-grade, in which candidates with a Grade A represent likely, Grade B represent probable, Grade C represent possible, and Grade X represent doubtful graviational lens candidates. The advantage of providing the final coursely grained letter-grade is to minimize the subjective nature of the manual inspection process." To clarfiy these details in the Appendix, we edited the table captions as follows: TBD fix table captions in appendix.  TBD clarify the difference between the counts in A2 vs A3 

>> MIKE: Almost repeat paragraph clarifications in captions of table A2, A3 to explain detection ~= candidate sources.

>>>MIKE ANSWER: Done

Issue 33 - Are the parameters fitted with the JAMs realistic? Have the authors done some double checks? Probably it is something to quote in the paper, also since probably not very impacting on the scope of the paper.

Response to issue 33 - TBD add comment on uncertainties in JAMs fits.

>> MIKE: add a sentence commenting on quality of fit (like rchi2). JAM details in results section in appendix B.

>>>MIKE ANSWER: Added Section 3.3 (not appendix).

Issue 34 - To complement the results in the appendix B, what about showing some examples of fit? I mean, what about showing sigma vs R (1D average profile?): the observed, fitted and different components + total mass vs radius (included the different components)? This together with the used/fitted parameters. This could be useful to show that the trends are fine. 

Response to issue 34 - TBD add simple figure.

>> MIKE: Add plot (add to results or appendix..Joel thinks in results).

>>>MIKE ANSWER: Added RMS comparison example (Figure 4), model mass distributions (Figure 5), and Einstein radii projection distribution plots (Figure 6).

Issue 35 - Finally, I have a general question for the authors. I also gave a look to their previous papers (in particular Talbot+18,+21), I apologise in case I am asking something that the authors already investigated. Have the authors tried to quantify the "efficiency" of their lens finding on MANGA mock data? I mean, the authors would simulate a sample of mock lensing events, transform these to MANGA observations, of course associating different spectra to different sources in the system (lens or lensed source). Then, the authors would apply their procedure on these mock systems. In this case they know the ground truth and can quantify false positivies, etc. etc. Can be this useful? I do not pretend the authors do this check in case it will be very time consuming, but in any case it would be something to investigate also in the future.

Response to issue 35 - Add a reference to Arneson et al. and comment on this is something TBD

>> JOEL: Add a sentence regarding Arneson.

Issue 36 - TYPOS

Response to issue 36 - All of the typos identified by the referee have been corrected.

>>>MIKE ANSWER: NOT A REAL ANSWER, but further iteration/statement/questions below.
1. Is there a DR17 paper reference we can now use when first mentioned in introduction?
2. NOTE REMOVED ', such as those from the MaNGA survey,' in 'allow measurements of the stellar kinematics across the galaxy' as MaNGA acronym mentioned before description
3. ADDED LOS acronym description into intro. Checking if fine.
4. Regarding added text: 'possibly as high as $10\arcsec$ compared to the $1\arcsec$ Einstein radius of SLACS and BELLS lenses...' > We though 10" was probable several years back when we compared the entire mass or half radius mass of the galaxy, but I have now tried about 5 different types of enclosed mass computations to reveal that ER projections greater than a few arcseconds are more likely related to computations from inflated kinematics.'10" ER' will also conflict with Figure 6, which demonstrates ~0.1-0.3 ER/Reff, which 1-2 > 10" ERs are suspect of modeling of poor data and are rejected in the plot to better resolve the lower ER distribution.
5. Added '(10,000 for gradeX source candidates, which is sufficient to assure lensing unlikely)' after 'The optimizer then performs 100,000'.
6. Reminder to check several '>> JOEL:'.

==> notes/changelog.txt <==

### 1-intro.tex

[MT] line 13: We need to add verbosity to this paragraph because it the first sentence does not connect that single-fiber spectra may be biased when comparing other methods. Here is the sentence we will fix in a bit:

"""Data quality issues can bias the measurements. For example, Collett et al. (2018) compared the dynamic mass
measurement of spatially resolved stellar kinematics to the
lens mass to find both agree well with General relativity."""
[JB] added: 
"""Single fiber spectroscopy introduces a number biases, such as off-center fiber alignment, and suboptimal fiber exposure times which have effects on the pipeline determination of kinematic parameters, such as the galaxy velocity dispersion~\cite{BELLS1, YIPING}.  Multi fiber spectroscopy, such as the MaNGA IFU, introduces a constant 15 minute exposure time across the galaxy, which is suboptimal particularly for the low signal to noise regions of the galaxy, but mitigated by the MaNGA pipelines as much as possible~\cite{LAW, WESTFALL, YAN}"""

[MT] Line 20: removed 'scale of the ' and swapped 'measure the' to 'infer'
[JB] agreed

### 2-method.tex

[MT] line 22: removed '{\sc spec1d -- zfind}~\citep[][]{2012AJ....144..144B} ~\cite[NSA;][]{2017ApJS..233...25A} {\sc spec1d -- zfind}', which was an artifact issue that striketext could not remove these without errors. Thus no change to editors reponse should be needed (unless you quote this) since I only completed removing the issue.
[JB] Good catch

[MT] line 92: Added space between 'thus' and 'uncertainties'.
[JB] Good catch

### 3-results.tex

[MT] line 27: Removed 'The number of local minima tends to increase with poorer kinematic measurements.', which was reduntent and was not origionally in the paper the reviewer saw.
[JB] agreed

[MT] line 47: Added 'SDSS J1509+3015' to list of those with possible counter image.
[JB] nice!

## figures/sources.tex

[MT] Changed 'and the maximum upper limit of the strong lensing regime (lime circle).' to '. The maximum upper limit of the strong lensing regime is shown as a lime circle.', which was an \addedtext anyways.
[JB] thanks

###8-appendix.tex:

Line 28: Changed '2' to 'two' on something we were adding anyways.---

[MT] Also performed find-replace in appendix to swap '\-' for '-' seven times in added text.
[JB] Good catch - weird format!

[MT] Line 50: Changed 'displays' to 'contains' regarding describing what MaNGA kinematic files contains. Was part of added text...so we dont have to notify the reviewer.

[MT] Line 50: Reinserted accidentally removed 'The \texttt{jam\_axi\_proj} function can use a $RMS_{LOS}$ map in the fit of the total density profile, which the $RMS_{LOS}$ map can be computed from adding in quadrature a $v_{LOS}$ map and a $\sigma_{LOS}$ map.'

[MT] Line 58: Removed an 'un-masked' reduntant in added text.

[MT] Line 60: Changed 'will' to 'would' regarding if I ignored a solution I specify next.

[JB] all good on edits to appendix.

[MT] Line 85: Swapped "The best guess of M∗/L∗ is the ratio of the total stellar mass computed from the NSA catalogue to the total luminos- ity, which the former is a K-correction fit to an elliptical Petrosian model." to "The best guess of M∗/L∗ is the same as described in Section 2.5.2. " since the former was set for deletion and the latter was set to add.
[JB] OK

Line 39 in 3-results.tex: Changed 10.01 to 9.73...which was regarding added text anywyas.

==> notes/mangalensingreview-michael.txt <==
Reviewer's Comments:
Reviewer: 1

Comments to the Author
In the paper: "SDSS-IV MaNGA: A Catalogue of Spectroscopically Detected Strong Galaxy-Galaxy Lens Candidates" by Talbot and collaborators, the authors further develop the SILO methodology to find strong lensing candidates by the detection of emission lines in MANGA spectra. The application to the data allows the authors to detect some likely, probable and possible strong lensing candidates. The topic of the lens finding is very hot, and is meeting a lot of attention thanks to the next wide-field imaging sky surveys  which will allow to investigate wide sky area and detect several thousands of galaxies also thanks to the high spatial resolution. The method discussed by the authors, that got a lot of success when firstly applied to find SLACS lenses, provide an alternative to the typical lens-finding approaches. The multi-pixel nature of the MANGA observations can also provide a complementary and important spatially-resolved information.

I do not see any substantial flaws in the paper, but I believe that before it can be published, a series of issues would be managed by the authors. I suggest moderate modifications to the paper. In the following I will first list moderate/minor issues and a list of typos. I invite the authors to see my comments as attempts to mainly improve the presentations of their results. In my report I can mention number of page, number of row and number of section/figure/table/appendix (referring to the submitted MNRAS manuscript versions).

MODERATE/MINOR ISSUES  

- A general comment. In this paper the authors describe the procedure to find the lens candidates, but nothing is written to characterize these systems. I can expect that the authors are going to write another paper on this, but I also think that these galaxies deserve some more comments also in this paper. Moreover, more general attention would be devoted to the initial sample of galaxies, and the selected candidates, in terms of redshift, magnitudes, galaxy types, sizes, etc., etc. These would be some information that can help to characterize the sample and potentially provide information on the future potentialities of this technique. For example, if the number of star-forming type (spiral) galaxies would be not negligible in the selected sample of candidates, then this would  mean that this approach is effective in selecting this kind of galaxy lenses. I would also require some more details in the text (also if already presented in previous papers), some more direct comparison with the previous implementation of the code, some more images. I will list below all these requests in more detail.
>>(Joel, what do you think of his statement overall. Any suggestions on new sections/info that we should write? Note that the paper is at 21 pages as is, and additional material may push it over MNRAS limits of non-charged pages (which I think the cap was either 20 or 25))

- In the abstract the authors could probably mention the lens-dynamic mass discrepancy that they discuss in the introduction as one of the application of low-z lenses?
>>Added to abstract: "Follow-up of these lens candidates can yield a set of low-redshift lenses with sufficient angular size to spatially sample the stellar velocity profile. Thus, improved dynamic mass measurements can be compared to lens mass measurements to provide insights into the lens-dynamic mass discrepancy." (JOEL, check sentence OK)

- Page 2, left column, the authors mention the lens-dynamic mass discrepancy. But I do not see mentioned some possible causes: seeing not accounted in the dynamical modelling? A different gravity theory than GR (see Collett+2018)? E.g. Collett+ uses a very low-z lens with data from dynamics and lensing, are they finding this discrepancy among lensing and dynamical mass? If I remember correctly no, they also find that data favour GR. Please check it.
>>We several new paragraphs that are a bit too lengthy to quote here. See right column of page 2. (JOEL, I never found any paper that can be referenced as claiming 'seeing' as a dynamic model bias. Any ideas, or do you think the reviewer was stated this but it was not published?)

- Page 2, left column, line 35. Can the authors provide more details on what “low redshift” means, here or also later, just to know the typical range of z we are talking about.
>>The paragraph that first mentions low redshift lenses has now been re-written as: "Lenses at sufficiently low redshifts (z ~< 0.1) that the stellar kinematics can be sampled across the galaxy
are ideal for testing the possible causes of the lens-dynamic mass discrepancy for the following reasons:"

- Page 2, left column, the authors mention the pixel and spaxel scale, can they provide a couple of lines to explain how the spaxels are built? Please, how the number of spaxels change?
>>Switched "The MaNGA data reduction pipeline~\citep[DRP;][]{2016AJ....152...83L} also constructs a grid of $0.5\arcsec$ spaxels that each contain stacked spectra that are constructed from using Shepard's method to stack neighbouring RSS~\citep{10.1145/800186.810616, 2012A&A...538A...8S}." with "The MaNGA data reduction pipeline~\citep[DRP;][]{2016AJ....152...83L} also constructs a grid of $0.5\arcsec$ spaxels of stacked spectra, which data set is known as a CUBE since a square grid of spaxels with spectra vectors along the third dimension resemble a cube. Each spaxel is a stack of all RSS within $1.6\arcsec$, in which a flux-conserving variant of Shepard's method is used to apply an inverse-distance weight to the contribution from each RSS~\citep{10.1145/800186.810616, 2012A&A...538A...8S}.">>>>>>>>>>>>>>>>>>!!!!!!!!!!!!!!!!!!!!!!!!!!!!!11(the how the number of spaxels change was not found in papers, CHECK with JOEL).

- Page 2, “SILO found low redshift lens candidates within the RSS of 2,812 MaNGA galaxies in DR14” How many? Quote the number.
>>Now reads “SILO found 38..."

- Page 3, line 14, left column, the authors mention the “baryonic-dominated bulge” of the lens galaxies that can be analyzed thanks to the discovery of these lenses. This means that you can probe a galactic region where DM has less effect, and instead stars are the dominant component, and thus the IMF can be  constrained with reduced degeneracies. The authors never mention the IMF, these lenses can help to provide a constraint on the IMF normalization. This can also be mentioned before in the paper.
>>Added to the bullet list: "Since dark matter contributes little to the total mass within the central region of galaxies, bulge-sized Einstein radii of low-redshift lenses can be used to constrain the stellar mass and the IMF with little or no inclusion of dark matter within modeling~\citep{2013MNRAS.434.1964S, 2015MNRAS.449.3441S, 2018MNRAS.478.1595C, 2020ARA&A..58..577S}."

- Already in the abstract, and in the other places in the paper, the authors discuss the method mentioning terms that look vague and uncertain for a reader that is not involved in this kind of analysis. Sometimes this also happen in other places in the paper. In fact, “transients”, “manual inspection” and “upper limit of the Einstein radius” cannot be very obvious at that stage of the paper. Probably the authors can find the way to overcome this issue. E.g., when I was reading the paper, I annotated the sentence relative to the “manual inspection” since at that point of the paper its meaning was not clear to me.
>>The abstract is now maxed at ~250 with the most verbosity on technical explanations as possible. We also added descriptions to the mentioned terminology and any other terms idendified during a reading throught the paper. (JOEL, I made a pass to identify any other technical words mentioned, but could you also check?)

- Section 2 can be a bit difficult to follow, since very technical. It is a very useful section, but what about starting this section (before the subsections) with a list of items listing all the steps followed, in a concise way? In this way the reader has a direct look at what is done, and then he/she can go on and read more details on each single step in the procedure.
>>We added a step-by-upgrade order to section two, which effectively list the steps and differences in order. Not exactly a list, but enables the differences from older methods to follow the step. (JOEL, please check justification).

- Section 2. The authors mention the fact that “The narrow-band images are also now constructed from the co-added SN, which provides several advantages over conventional narrow-band image construction from foreground subtracted MaNGA spaxels” listing then the advantage. Can the authors show some examples of their images obtained using the previous and the new approach? Some few example galaxies analyzed with the two approaches would be useful. This would help to see in each case what is the real improvement (the authors can show and discuss the plots here or in an appendix, as they prefer). 
>>(JOEL, should we add a plot? If yes, what about demonstrating Russels lens and one clear false positive narrowband demonstrated in Talbot 2018?)

- Page 3, right column, Line 44, the first item. If I understand, the reference redshift used is the one corresponding to a spaxel in the galactic center? And what if this is wrong for some reasons (e.g. strong emission lines, or any other issue)? Sorry in case I missed something very trivial.
>>(JOEL, I do not have the paper with the lines to verify which sentence the reviewer is talking about. Could you slack me the sentence he is referring too?)

- Figure 1: can the authors add a galaxy image with superimposed the location of the points plotted in this figure? Note that “CUBE” in not mentioned and defined in the paper. Moreover, is the z-scale plotted on the y axis determined by the interpolated S/N vs z relation?
>We added a description of the CUBE to the first time spaxels are explained. The z-scale is independent of the SN. (JOEL, should we should include 2D plots? ALSO, can you rsync these files and send them to me: /uufs/chpc.utah.edu/common/home/astro/brownstein/talbot/research/silo/data/manga_specz/v3_1_1/1.0.1/7443/images/speczt-7443-12702-LOGCUBE.pdf and /uufs/chpc.utah.edu/common/home/astro/brownstein/talbot/research/silo/data/manga_specz/v3_1_1/1.0.1/7443/images/speczt-7443-12702-LOGRSS.pdf ?)

- In Table 1, the maximum redshift that can be measured with the OII doublet is listed, is this information something to mention in the paper somewhere? This is providing also some more info on the kind of objects that can be found. E.g., the highest-z redshift are excluded. Related to this, are the authors sure that lensed quasars are excluded in their search? Is the possibility to find lensed quasars worth to be discussed? The title is biased towards the arc-like systems.
>>In Section 2.4, we added to the end of "The spectroscopic detection method is designed to discover emission-lines of a background galaxy embedded in the foreground galaxy spectra": "The spectroscopic detection method is designed to discover emission-lines of background objects embedded in the foreground galaxy spectra as long as the redshifted emission-line(s) are within the observed wavelength range of the spectrograph. Since the wavelength window of the BOSS spectrograph is 3,600<\AA<10,400~\citep{2013AJ....146...32S}, the detectable redshift limit of each emission-line listed in Table~\ref{table:emlines} can be used to effectively detect galaxy sources but not quasar sources commonly located at higher redshifts." (JOEL, do you think we need to refernce QSOs are found at higher redshifts, or is the sentence fine as is?) 

- Page 4, left column, line 50. Can the authors spend a 1-2 lines to give more details on the “seven-component PCA fit”?
>>Swapped "As in~\cite{10.1093/mnras/sty653}, the computed spectroscopic redshifts are used as input in a seven-component PCA fit of galaxy Eigenspectra to the foreground flux." To "As in~\cite{10.1093/mnras/sty653}, the spectroscopic redshift is used in a python version of the IDL functions from~\cite{2012ApJ...744...41B} to perform a PCA fit of the galaxy spectra. The fit uses a basis of seven-component Eigenspectra created from a PCA decomposition of hundreds of galaxy spectra within the SDSS survey~\citep{2011ApJS..193...29A}, in which only the seven most significant Eigenspectra are kept."

- Please, the authors could write the value of the single exposures somewhere?
>>(Joel whad do you the reviewer means (i.e. exposure time, their use for spectroscopic detection, etc)?)

- Page 4, right column, line 51. Can the authors add some more info on this pre-inspection?
>>We added: "We briefly describe each step of the pre-inspection cut, followed by any differences in the method between the single-fibre detection methods applied in~\cite{2020arXiv200709006T} and the BELLS survey and our scan of MaNGA IFUs." to the end of the paragraph in question, followed by starting the next paragraph with: "The first step of the pre-inspection cut is to use histograms of the detections across the observed and restframe wavelengths to identify where binned counts are greater than the sliding median by a threshold. The threshold is adjusted by the inspector until only the observed regions of contamination are masked."

>>We also added a bit more verbosity to specify that the next several paragraphs are all written to describe the pre-inspection process, and also added more verbosity to how potentially miss-identified signals are rejected as:
"Single-line detections are rejected if a candidate $[O\,\textsc{ii}]$(b, a), H${\delta}$, $[O\,\textsc{iii}]$a, or H${\alpha}$ emission-line with an SN $\geq$ 3 is present when treating the single-line detection as a misidentified H${\delta}$, $[O\,\textsc{iii}]$a, or H${\alpha}$ emission-line.} Only 7,158 multi-line and 1,124 single line detections passed the pre-inspection cuts."

>>Last of all, we added a non-relavent paragraph in case others read the previous papers and wonder why we did not describe one of the pre-inspection steps applied in single-fiber scans but not in IFU scans: "In the pre-inspection cuts applied by~\cite{2012ApJ...744...41B} and the BELLS survey, detections whose lens-source redshifts produce a test Einstein radius less than 4.5 kiloparsecs are rejected under the suspicion that strong lensing may not exist for the system. This is because any applied Singular Isothermal Sphere (SIS) or ellipsoid\citep[SIE;][]{1994A&A...284..285K} with a test mass that would generate a 250 kms velocity dispersion within an SDSS fibre will likely over project the mass enclosed at smaller radii. This pre-inspection cut is not applied to MaNGA lens candidates since spatially sampled stellar and dynamic information is available to apply a more detailed analysis of the mass enclosed at smaller radii." (JOEL, please check sufficient)

- Are “11980 MANGA reductions” corresponding to the same number of galaxies?
>>No, so we now specify ~10,000 MaNGA targets, i.e. "which RSS is obtained from 11,980 MaNGA DRP reductions of the \addedtext{$\approx$10,000} MaNGA targets."

- Page 5, left column, the authors write: “Only 7,158 multi-line and 1,124 single line detections passed the pre-inspection cuts”, can the authors show some examples of spectra/emission lines for objects that are excluded for some reasons?
>>(JOEL, should I add a plot of this?)

- In Section 2.2 the authors mention the “inspection process”. Can the authors add some more details on this. Is this inspection made by more people or just by a single person? As in visual inspection of images of lens candidates, can a single inspector introduce systematics?
>>The affected sentence has been modified to read "The inspection process used to grade candidate background emission-lines is described in section 3.5 of~\cite{2020arXiv200709006T}, with a modification to the methodology explained in the following paragraph." We leave the lengthy and detailed description to the prior paper to avoid reduncancy. (JOEL, check justification)

- When I started reading section 2.5 the UER was a bit ambiguous for me, it is defined in the appendix, it would be good to provide a definition also here....In particular the whole first paragraph of section 2.5 looks to me a bit cryptic.
>>New sentences and paragraph separations have been added to parse the information into why, how, additional uses, and how we must be carefull with the uncertainties in inspection. The revised paragraphs read as: "In single-fibre scans for lenses within SDSS surveys, previous lens searches justified their detections as lens candidates under the observation that the strong lensing regime is typically similar to the angular size of the fibre. However, too few low-redshift lenses are known to assure the typical size of the strong lensing regime for MaNGA lens candidates. In addition, the angular radii of MaNGA IFU's are on the order of ten times the strong lensing regime that is typically observed within higher-redshift lenses. Fortunately, spatially sampled stellar mass and stellar kinematic maps allow a projection of the density profile of each MaNGA target so the probable strong lensing regime can be approximated. As in SIS models~\cite{}, we define the strong lensing regime is as twice the Einstein radius.

>>Uncertainties in the density profile introduce relatively fractional uncertainties in the projected Einstein radii, and thus this radius cannot be directly used as a rejection threshold without the risk of rejecting real lenses with underestimated projected Einstein radii. Thus as in~\cite{10.1093/mnras/sty653}, the upper limit of the Einstein radius (UER) is used as a rejection threshold with little chance of excluding real lenses. As in~\cite{10.1093/mnras/sty653}, the UER is defined as the radius where the upper uncertainty in the mass enclosed within a mass map is the same as the mass enclosed within the test Einstein radius.

>>The UER is also useful to judge the likelihood that the candidate background galaxy may be within the strong lensing regime. However, the computation of the UER can be sensitive to uncertainties in mass maps, especially if the average density within the central region of the galaxy is near the critical density for lensing. Thus the source-plane inspection (see Section~\ref{ch4sourceplane}) now includes a test of the robustness of the probable strong lensing regime across the upper and approximated computations of the Einstein radius from different mass maps." (JOEL, do you thin these new statements will satisfy reviewer?)

- Section 2.5.1 is not written as the rest of the paper. To start, the first paragraph seems a text of a book directed to students. E.g. the sentence “the magnitude of the velocities may also depend on the radius from the galaxy center”, it seems to me more than obvious. “The stellar velocity dispersion  measurements are biased high from systematics”, what are these systematics? I found very difficult to follow this section also because most of what is discussed here is then discussed in more details only in the appendix. I would ask the authors to dedicate some efforts to improve this.
>>(JOEL, I am not sure I have a good sense to separate 'text of a book directed to students' from the rest of the Section 2.5.1 Could you look for 'text of a book directed to students' statements in Section 2.5.1 and add \addedtext{THIS SENTENCE!: (AND WHY)} for all you see? I will perform a pass on this section (including what you and the reviewer notes) after you give a green light.

- Section 2.5.2, please, specify if there are gradients in the stellar M/L (due to gradients in stellar populations). The inclusion of gradients probably do not affect too much what the authors are doing, but take in mind that these gradients would be stronger in spirals. 
>>I re-worded the statement to better explain that FIREFLY directly fits single-burst stellar population models per spectra within the IFU, and thus no M/L ratio impacts their estimates. I reworded the related statement: "FIREFLY is a chi-squared minimisation fitting code that fits combinations of the M11-MILES single-burst stellar population models (Maraston & Str¨omb¨ack 2011) to the spectral energy distribution from each MaNGA IFU spectra. Thus uncertainties in FIREFLY mass measurements are significantly less than photometric measurements (Roediger & Courteau 2015) that multiply the light of the galaxy with a stellar population assessment of the scale and gradient of the stellar mass to the stellar light ratio (M∗/L∗)." (JOEL, no FIREFLY paper I searched seemed to specify a M/L dependence for the determination of the stellar mass, which I didnt think they do. Do you know if there is a M/L dependence, or should I ask Julian?).

- At the end of the section: “The NFW DMF is determined from the results of Jimenez-Vicente et al. (2015) since the stellar mass constrained by quasar microlensing is compared to the lens mass.”, can the authors be more precise?
>>We added more verbosity to this sentence, which now reads "The radially-dependent NFW DMF is obtained from~\cite{2015ApJ...799..149J}, which Bayesian measurements are from a joint likelihood fit of the stellar to dark matter fraction and size of the emission-line region within the quasar to microlensing maps created for 27 quasar image pairs across 19 lenses. The fit is reasonable since microlensing is sensitive to low stellar mass fractions~\cite{international2004dark}."

- Section 2.6. Here the authors obtain SN images of the candidates. I already asked something related to this. How do these images look if obtained using the previous version of the code. This comparison would help to quantify the improvement, at least on some ad hoc examples.
>>(JOEL, should we include a SN narrowband image comparison? If not, I can still point to Talbot 2018 of a false-positive narrowband example and use it in a new paragraph in the results.)

- Section 2.7, please, the authors quote a reference for the sentence “if the signal resides near or within twice the UER” for less expert people
>>(JOEL, I dont get what he is asking as this just seems to be a statement without any need for a 'reference'.)

- Section 3 about results. The authors would provide more info in this unusually small section. The presentation of the final numbers deserve more attention. More details about the visual inspection, who were the inspectors, how is this inspection done? Please can the authors make order in the numbers? Where the 441 are coming from (this number is written also in the conclusions)? Probably a table in the main text summarizing the numbers after all the steps would be useful. In this section I would also include some info that I asked before, some more characterization of the total galaxy population and of these output candidates. Knowing the distribution in z, mass, magnitude, size, type, etc. etc, can improve the results. Again, if the authors believe that a complete characterization of these candidates can deserve a further publication I can agree with this, but some general preliminary information can be useful here.
>>(JOEL, I plan to edit this section once I got a better idea what we want to include according to the reviewers recomendations on tables, plots, text. Thus see other questions on plots to include, and should we add any quicker overview info on the galaxy types, mass, projected ER, ect?)

- Figure 3. The results shown in this figure are very useful, but what about showing where the spaxels are located? 
>>We showed the location of fibers in Talbot et al. 2018, which as you can image, the dense clustering of spaxels overpopulate the map and make it difficult to see the narrowbands and any signs of background features within. (JOEL check justification)

- And what about discussing in the main text a bit more each of these example candidates? I mean, why do the authors not discuss a bit more what is seen in the figure, where are seen the emission lines and thus the arcs, etc. etc.?
>>(JOEL, should I include an inspection comment table for the candidates displayed?)

- Can the authors compare the results for their candidates (the whole sample, including these ones) with images (e.g. from SDSS) or any other imaging survey overlapping these area?? 
>>The VAC contains the requested information and more for all candidates, and thus are not repeated in the paper. (JOEL check justification)

- Finally, what about showing some negative examples, e.g. those passing the previous steps of the analysis but not showing any evidence of features in the SN image?
>>(JOEl, as before, a plot of a false positive from Talbot 2018 can be compared to a SN narrowband here. I dont like the idea, but what do you think?)

- Table A2, A3, linked to one of the comments on Section 3. Probably how the full grading workflow is made would be better explained. I would also explain clearly that the “likely”, “probable” and “possible” terms the authors use are corresponding to those objects that passed the visual inspection phase, but with grades A-ish, B-ish and C-ish respectively. Explain this also in the table, as the meaning of “X” (of course those that did not pass the visual inspection). Moreover, this grading in the two tables also confuses me, since if I compare the A numbers in the two tables (or B or C) then there is no correspondence. E.g., there are 53 C- in table A3, but only 4 in table A2, so I am missing something here. Is the A, B or C meaning differently in the two tables? Please, the authors try to clarify this to me, and do it also in the paper.
>>In the second to last paragraph of section 2.4, we modified a sentence to now state: "The inspection process used to grade candidate background emission-lines is described in section 3.5 of~\cite{2020arXiv200709006T}, including the spectra grading scheme of assurance in Table B1 of~\cite{2020arXiv200709006T}, with a modification to the methodology explained in the following paragraph}." We also added to the same paragraph: "Candidate signals are assigned a grade based upon the level of assurance demonstrated, with grades of A representing likely, B representing probable, C representing possible, and X representing doubtful to be a signal from a real background galaxy."

>>The "The grading scheme to gauge the assurance of the candidate source is described in Table A1." is already stated in section 2.7. Ta

>>The last sentence in the first paragaph of the results section now reads as: "Out of 8,282 detections of candidate sets of background emission-lines that passed the pre-inspection cuts, manual inspection of the spectra revealed 1,043 are likely, 37 are probable, and 26 are possibly from real background galaxies. The counts per grade are} listed in Table A2."

>>The above sentence helps to better discriminate that there are two different grades, with the latter explain in the following paragraph as "The source-plane inspection revealed 6 likely, 12 probable, and 72 possible candidate sources, with counts per source grade listed in Table A3."

- Appendix B1, the authors mention “red filter”, I expect that it is the SDSS “r-band”, but probably refer to it more clearly.
>>Swapped to r-band but specified "red filter" the first time 'r-band' is stated.

- Are the parameters fitted with the JAMs realistic? Have the authors done some double checks? Probably it is something to quote in the paper, also since probably not very impacting on the scope of the paper.
>>(JOEL, the paragraph I plan to write on this will depend on the answer to the next question.)

- To complement the results in the appendix B, what about showing some examples of fit? I mean, what about showing sigma vs R (1D average profile?): the observed, fitted and different components + total mass vs radius (included the different components)? This together with the used/fitted parameters. This could be useful to show that the trends are fine. 
>>(JOEL, should we include a results for JAM with plot? If yes, I plan to try a few plot types with mass within ER and mass components of galaxies as favored.)

- Finally, I have a general question for the authors. I also gave a look to their previous papers (in particular Talbot+18,+21), I apologise in case I am asking something that the authors already investigated. Have the authors tried to quantify the "efficiency" of their lens finding on MANGA mock data? I mean, the authors would simulate a sample of mock lensing events, transform these to MANGA observations, of course associating different spectra to different sources in the system (lens or lensed source). Then, the authors would apply their procedure on these mock systems. In this case they know the ground truth and can quantify false positivies, etc. etc. Can be this useful? I do not pretend the authors do this check in case it will be very time consuming, but in any case it would be something to investigate also in the future.
>>A simulator was built and ran but consumed the time allocated on the available cluster without progressing far. Thus the simulator has to be optimized further before yielding results with current computing rescources. (JOEL, check justification and if you think we should mention a simulator in progress within the paper.)


TYPOS

- “(Shepard 1968) (cf Sanchez et al. (2012))” -> “(Shepard 1968, Sanchez et al. 2012)”
>>Done. Old version is not visible with strikethrough.

- The first time the couthors mention “transients” in Section 2, please, specify what you mean exactly including some types of transients
>>Done...but for the first time "transients" are mentioned in the introduction. The affected sentence now reads as "The stacking enabled a sigma-clipping method to reject \strikedtext{transients} \addedtext{contamination from cosmic rays, satellites, or any other transient that typically affects a single exposure}."

- Caption of Figure 1: add “and defined in Sec. 2.1” after “for each galaxy.”?
>>Done. Thank you for the re-write suggestion.

- In many figures the authors use the options “[ht]” that cannot be used in the MNRAS format, if I am not wrong. Please remove this text, since otherwise “[ht]” appear in the text.
>>Done. Old version is not visible with strikethrough.

- In figure 1 the authors use “S/N”, and instead “SN” in the paper, please, use a uniform notation across the paper.
>>Changed S/N to SN to match VAC and table comments. (JOEL, can you rsync +++ for me and upload to overleaf? The more sparse plot is the RSS, which is specz_p1.pdf in the paper, while the CUBE version is the specz_p2.pdf in the paper.)

- Table 1. The authors use “list”, but it would be the singular third person “lists”, update in the rest of the caption, and also in the rest of the paper/captions for similar text?
>>Done. Thank you for the re-write suggestion.

- Page 4, left column, line 54, add “in each exposure.” after “searched for background emission lines”?
>>Done. Thank you for the re-write suggestion.

- The matter density parameter is typically written as $\Omega_m$ not $\omega_m$, and clearly state that it is a flat cosmology.
>>Done, in which a flat cosmology is specified in the prior sentence. (JOEL, why do you think the reviewer wants us to specify a flat cosmology when we already have?).

- Section 2.5.1, “The MaNGA Data Analysis Pipeline (DAP Belfiore et al. 2019; Westfall et al. 2019)”, add a comma after “DAP”
>>Added semicolon (Joel, why would reviewer suggest comma when we use semicolons for SDSS, etc?).

- in the same subsection, at line 34/35 “Talbot et al. (2018)” -> “Talbot et al. 2018”
>>Done

-moreover, is “MaStar-based” a typo? Do the authors mean “M_{\star}”? 
>>Not a typo but a reference to a stellar spectra project. Added reference to MaStar. (JOEL, I wonder if the '...-based' confused him, and thus should be removed?)

Then, there is a typo in “These improvements include The DAP....”.
>>Removed "These improvements include " as this was part of an old sentence.

- Figure 2, the name of the emission lines is repeated two times, on the bottom and in the panel, probably 1 time is enough. 
>>The figure is meant to display a VAC plot, which VAC is frozen. Thus we do not plan to remove either. (JOEL, please check my justification is sound of if we need to perform more work on Figure 2)

-Can the authors make the coloured lines more evident? 
>>Unfortunately no as the plot is frozen in the VAC, which display of a VAC plot is intended for Figure 2. (JOEL, please check my justification is sound of if we need to perform more work on Figure 2)

-In the comments: “Well formed OII(b,a) pattern” is written two times. 
>>We added to the Figure 2 caption: "The same descriptive sentence of the signal can appear twice in the inspection comments for each VAC plot, in which the first describes the quality of an emission-line pattern while the second is part of a list that supports the presence of multiple emission-lines." (JOEL check this OK)

-In the caption, a “the lens VAC 5” is mentioned, is there a typo? The link is not directing to anything.
>>The link is clickable in PDF formats and directs the reader to the lens VAC described in Section 5. I have modified "5" to "(see Section 5)".

- Section 2.5.2, “(NFW Navarro et al. 1996)”, add a comma after “NFW”, and some lines below “a Kroupa (Kroupa 2001) IMF” -> “a Kroupa (2001) IMF”
>>Added ";" to NFW and reformatted “a Kroupa (Kroupa 2001) IMF” -> “a Kroupa (2001) IMF”

- Page 7, left column, line 49 “demonstates”? Probably it is better “shows”?
>>Done. Thank you for the re-write suggestion.

- Page 7, right column, line 28, leave a space between “\AA” and “and”, and some lines before in “...[FILETYPE] .EXTENSION” probably there is an extra space before the dot?
>>Fixed space between \AA. However, I see that there appears to be a thin space between [FILETYPE] and .EXTENSION, which does not exist in overleaf text. Thus we do not attempt to correct overleaf output format (JOEL check justification of latter comment).

- In the caption of figure 3, invert the order in the sentence “The right image of each set of the target displays the maximum upper limit of the strong lensing regime (lime circle) and a narrowband image created from the total SN of the background emission lines mentioned in the bottom-left corner of the figure.”, change it to “The right image of each set of the target displays a narrowband image created from the total SN of the background emission lines mentioned in the bottom-left corner of the figure and the maximum upper limit of the strong lensing regime (lime circle).” In the same caption: “NFW fraction” -> “NFW DM fraction” or “NFW DMF”? 
>>Done. Thank you for the re-write suggestion.

-Then, it is written “The star by the name indicates if the largest displayed strong lensing regime is computed”, but all the lenses have the star, why do the authors not include any example corresponding to the case where this is not done? 
>>The second half of that sentence reads "using the FIREFLY stellar mass maps multiplied by an NFW fraction (see Section 2.5.2), where no star indicates the largest displayed strong lensing regime is computed by fitting DAP kinematics with JAM (see Section 2.5.1).": By chance, the stellar derived UER is slightly larger than the dynamic UER for all likely candidates, and thus no non-'star' exist for a likely candidate. (JOEL check response)

The authors used “SG-GGL” which is never defined in the paper.
>>Replaced with "strong galaxy-galaxy gravitational lens" as this is a deprecated acronym in the paper.

- Section 6. In a couple of places “six” -> “6”
>>Done, and also replaced for other '...six likely...' instances. (JOEL, I am not sure I should have fixed this as I though numbers below 10 are spelled out in research papers.)

-fix “to;” at line 37 (left column);
>>Done

- Conclusions, right column, line 11, “Talbot et al. (2018)” -> “Talbot et al. 2018”
>>Done

- Table A1, fix “...candidate provides suggest...”
>>Removed 'provides'

- In general, use a uniform notation for: “source-plane” or “source plane”.
>>Swapped “source plane” > “source-plane”

- “Specza” in tables in the appendix, is this needing a different font?
>>Is a typo, which 'a' is now stripped from "Specz". (JOEL, I am not sure if he wants a different font cause he though we were discussing a code vs values. Please check.)

- Please, check all the tables, since I have not done it.
>+++

- Appendices Bs, here is something to fix: “arcseconds of the target” -> “arcseconds of the target center”? 
>>Added "centre"

-Then, leave a space between “$AB_{galaxy}$” and “is”.
>>Done

-“stellar mass ratio” -> “stellar M/L”?
>>Done

-“six” -> “6”;
>>Done

-“(Dutton & Macciò 2014)” -> “Dutton & Macciò (2014)”
>>Done

-spaces in the formula “rho h^{-3} M pc^{-3}”, is here “M” Msun?
>>No, is megaparsec. I do see a possible thin space between M and pc in the PDF, but no space in Mpc in the overleaf text. Thus no action necessary. (JOEL, check justification)

later “(Krajanovic et al. 2006)” -> “Krajanovic et al. (2006)”
>>Done

-“(AdaMet; Cappellari et al. 2013)” -> “ADAMET (Cappellari et al. 2013)” and use the correct font for the code name
>>Fixed, but preserved AdaMet (vs ADAMET) as presented on Cappellari's software webpage: http://www-astro.physics.ox.ac.uk/~mxc/software/ (JOEL, should we add his software webpage to paper?).

-“eight”-> “8”
>>Done

-“(Bandara et al 2009)” -> “Bandara et al (2009)”
>>Done

-line 49, right colum fix “\frac{M}{L_{star}}”
>>Done

-page 20 “six” -> “6”?
>>Done

“Equation eight” -> “Equation 8”.
>>Done

-At the same page, for three times “(Bandara et al. 2009)” -> “Bandara et al. (2009)”
>>Done. Old version is not visible with strikethrough.

-“omega_m” -> “Omega_m”
>>Done

==> notes/response_letter-20210927.txt <==
We appreciate the referee’s thorough assessment of our manuscript, and for providing concise comments that helped to clarify this work. We have made the modifications recommended by the referee, using red strikeout to indicate removed text, and red font to indicate replacement or clarifying text.

The referee lists the following moderate/minor issues:

Issue 1 - A general comment. In this paper the authors describe the procedure to find the lens candidates, but nothing is written to characterize these systems. I can expect that the authors are going to write another paper on this, but I also think that these galaxies deserve some more comments also in this paper. Moreover, more general attention would be devoted to the initial sample of galaxies, and the selected candidates, in terms of redshift, magnitudes, galaxy types, sizes, etc., etc. These would be some information that can help to characterize the sample and potentially provide information on the future potentialities of this technique. For example, if the number of star-forming type (spiral) galaxies would be not negligible in the selected sample of candidates, then this would  mean that this approach is effective in selecting this kind of galaxy lenses. I would also require some more details in the text (also if already presented in previous papers), some more direct comparison with the previous implementation of the code, some more images. I will list below all these requests in more detail.

Response to issue 1 - Since the ~10,000 galaxies that are observed by MaNGA already have publications that discuss the targetting of the sample, we have clarified the selection function of our MaNGA lens candidates by adding the following sentence(s) to section x.y (TBD add this + details on morphology!)

Issue 2 - In the abstract the authors could probably mention the lens-dynamic mass discrepancy that they discuss in the introduction as one of the application of low-z lenses?

Response to issue 2 -  We have taken the opportunity to clarify the abstract.  We added the following sentence to emphasize the lens-dynamic mass discrepancy: "High resolution follow-up imaging of these lens candidates are expected to yield a sample of confirmed grade-A lenses with sufficient angular size to probe discrepancies between the mass derived from a best-fitting lens model, and the dynamical mass derived from the observed stellar velocities."

Issue 3 - Page 2, left column, the authors mention the lens-dynamic mass discrepancy. But I do not see mentioned some possible causes: seeing not accounted in the dynamical modelling? A different gravity theory than GR (see Collett+2018)? E.g. Collett+ uses a very low-z lens with data from dynamics and lensing, are they finding this discrepancy among lensing and dynamical mass? If I remember correctly no, they also find that data favour GR. Please check it.

Response to issue 3 - We added a brief summary of possible causes of the lens-dynamic mass discrepancy, including a reference to Collett 2018 (TBD edit this...)

Issue 4 - Page 2, left column, line 35. Can the authors provide more details on what “low redshift” means, here or also later, just to know the typical range of z we are talking about.

Response to issue 4 - The sentence has been changed to: "Lenses with sufficiently low redshifts of z <~ 0.1, such as those from the MaNGA survey, allow measurements of the stellar kinematics across the galaxy, which are ideal for testing possible causes of the lens-dynamic mass discrepancy for the following reasons..."

Issue 5 - Page 2, left column, the authors mention the pixel and spaxel scale, can they provide a couple of lines to explain how the spaxels are built? Please, how the number of spaxels change?

Response to issue 5 - The sentence has been changed to: "The MaNGA data reduction pipeline (DRP; Law et al. 2016) also constructs a grid of 0.5" spaxels that each contain stacked spectra that are constructed using Shepard’s method to stack neighbouring RSS in a 3-dimensional CUBE. Each spaxel is a stack of all RSS within 1.6′′, in which a flux-conserving variant of Shepard’s method is used to apply an inverse-distance weight to the contribution from each RSS (Shepard 1968; Śanchez et al. 2012).

Issue 6 - Page 2, “SILO found low redshift lens candidates within the RSS of 2,812 MaNGA galaxies in DR14” How many? Quote the number.

Response to issue 6 - The sentence now includes the number, 38 found.

Issue 7 - Page 3, line 14, left column, the authors mention the “baryonic-dominated bulge” of the lens galaxies that can be analyzed thanks to the discovery of these lenses. This means that you can probe a galactic region where DM has less effect, and instead stars are the dominant component, and thus the IMF can be  constrained with reduced degeneracies. The authors never mention the IMF, these lenses can help to provide a constraint on the IMF normalization. This can also be mentioned before in the paper.

Response to issue 7 - We added additional text on using the baryon-dominated core to constrain the IMF by adding a bullet to the list of what this sample can be used for: "(To) better constrain the initial mass function (IMF) using a sub-sample of lenses with small Einstein radii within the baryon-dominated galactic core, where dark matter does not significantly contribute to the gravitational mass, allowing lens  models  to  constrain  the  IMF  with  reduced  degeneracies (Dutton et al. 2013; Smith & Lucey 2013; Smith et al. 2015; Collier et al. 2018; Smith 2020)."

Issue 8 - Already in the abstract, and in the other places in the paper, the authors discuss the method mentioning terms that look vague and uncertain for a reader that is not involved in this kind of analysis. Sometimes this also happen in other places in the paper. In fact, “transients”, “manual inspection” and “upper limit of the Einstein radius” cannot be very obvious at that stage of the paper. Probably the authors can find the way to overcome this issue. E.g., when I was reading the paper, I annotated the sentence relative to the “manual inspection” since at that point of the paper its meaning was not clear to me.

Response to issue 8 - The abstract has been edited for increased clarity.

Issue 9 - Section 2 can be a bit difficult to follow, since very technical. It is a very useful section, but what about starting this section (before the subsections) with a list of items listing all the steps followed, in a concise way? In this way the reader has a direct look at what is done, and then he/she can go on and read more details on each single step in the procedure.

Response to issue 9 - The first paragarph of Section 2 has been edited to include a summary list of major steps to clarify the spectroscopic method in a concise way before the more detailed sections: TBD add this. 

Issue 10 - Section 2. The authors mention the fact that “The narrow-band images are also now constructed from the co-added SN, which provides several advantages over conventional narrow-band image construction from foreground subtracted MaNGA spaxels” listing then the advantage. Can the authors show some examples of their images obtained using the previous and the new approach? Some few example galaxies analyzed with the two approaches would be useful. This would help to see in each case what is the real improvement (the authors can show and discuss the plots here or in an appendix, as they prefer).

Response to issue 10 - We added a figure to Section 2 to demonstrate the improvements in the construction of the narrow-band images (TBD add this...).

Issue 11 - Page 3, right column, Line 44, the first item. If I understand, the reference redshift used is the one corresponding to a spaxel in the galactic center? And what if this is wrong for some reasons (e.g. strong emission lines, or any other issue)? Sorry in case I missed something very trivial.

Response to issue 11 - >>(JOEL, I do not have the paper with the lines to verify which sentence the reviewer is talking about. Could you slack me the sentence he is referring too? 
No, he's talking about the innermost redshift as the "reference" redshift!  This can be clarified by preceding the first bullet point with the "first step" in the approach (as opposed to the bullet point on rejection

Issue 12 - Figure 1: can the authors add a galaxy image with superimposed the location of the points plotted in this figure? Note that “CUBE” in not mentioned and defined in the paper. Moreover, is the z-scale plotted on the y axis determined by the interpolated S/N vs z relation?

Response to issue 12 - We added a figure to Section 4 to demonstrate specz images (TBD add this...). As mentioned in the response to issue 5, we added a sentence defining the CUBE in Section 1 where the concept of "spaxel" is first mentioned:  "The MaNGA data reduction pipeline (DRP; Law et al. 2016) also constructs a grid of 0.5" spaxels that each contain stacked spectra that are constructed using Shepard’s method to stack neighbouring RSS in a 3-dimensional CUBE. Each spaxel is a stack of all RSS within 1.6′′, in which a flux-conserving variant of Shepard’s method is used to apply an inverse-distance weight to the contribution from each RSS (Shepard 1968; Śanchez et al. 2012)."

Issue 13 - In Table 1, the maximum redshift that can be measured with the OII doublet is listed, is this information something to mention in the paper somewhere? This is providing also some more info on the kind of objects that can be found. E.g., the highest-z redshift are excluded. Related to this, are the authors sure that lensed quasars are excluded in their search? Is the possibility to find lensed quasars worth to be discussed? The title is biased towards the arc-like systems.

Response to issue 13 - The first sentence of Section 2.4 has been changed to: "The spectroscopic detection method is designed to discover emission-lines from background galaxies embedded in the foreground galaxy spectrum, provided the redshifts of the background emission-lines are within the observed wavelength range of the spectrograph. Since the wavelength window of the BOSS spectrograph is 3,600A – 10,400A (Smee et al. 2013), the detection limit of each emission-line has a maximum redshift, z_max, as listed in Table 1."  The scope of this paper is limited to galaxy-galaxy lensing, as emphasized in the title, since QSO spectra have their own distinct properties. 

Issue 14 - Page 4, left column, line 50. Can the authors spend a 1-2 lines to give more details on the “seven-component PCA fit”?

Response to issue 14 - We added a few lines after the first sentence of Section 2.2 to give these details: "The fit uses a more complete basis of seven-component eigenspectra created from a PCA decomposition of a sample of hundreds of galaxy spectra within the SDSS survey (Aihara et al. 2011), rather than the four PCA eigenspectra used in the pipeline’s redshift analysis.  This provides a better fitting model, mathematically possible because the redshift is utilized as a prior."

Issue 15 - Please, the authors could write the value of the single exposures somewhere?

Response to issue 15 - We added the "15 minute" exposure time to the first sentence in the introduction that mentions how the spectra are obtained in MaNGA: "The spectra obtained from each fibre and each 15 minute exposure..."

Issue 16 - Page 4, right column, line 51. Can the authors add some more info on this pre-inspection?

Response to issue 16 - We made a number of edits in Section 2.4 to clarify this:
a) At the end of the second paragraph, we added the sentence: "We briefly describe each step of the pre-inspection cut, followed by any differences in the method between the single-fibre detection methods applied in Talbot et al. (2021) and the BELLS survey and our scan of MaNGA IFUs." to the end of the paragraph in question, followed by starting the next paragraph with: "The first step of the pre-inspection cut is to use histograms of the detections across the observed and restframe wavelengths to identify where binned counts are greater than the sliding median by a threshold. The threshold is adjusted by the inspector until only the observed regions of contamination are masked."
b) We preceded the third paragaph with the following sentence: "The first step of the pre-inspection cut is to use histograms of the detections across the observed and restframe wavelengths to identify where binned counts are greater than the sliding median by a threshold. The threshold is adjusted by the inspector until only the observed regions of contamination are masked."
c) At the end of the fourth paragraph, we added the sentence: "Single-line detections are rejected if a candidate [OII](b, a), Hdelta, [OIII]a, or Halpha emission-line with SN >= 3 is present when treating the single-line detection as a misidentified Hdelta, [OIII]a, or Halpha emission-line. Only 7,158 multi-line and 1,124 single line detections passed the pre-inspection cuts."
d) We added a fourth paragraph to the section: "In the pre-inspection cuts applied by Brownstein et al. (2012) and the BELLS survey, detections whose lens-source redshifts produce a test Einstein radius less than 4.5 kiloparsecs were rejected under the suspicion that strong lensing may not exist for the system. This is because any applied Singular Isothermal Ellipsoid (SIE; Kormann et al. 1994) with a test mass that would generate a fiducial 250 km/s velocity dispersion within an SDSS fibre will likely over project the mass enclosed at smaller radii. This pre-inspection cut is not applied to MaNGA lens candidates since spatially sampled stellar and dynamic information is available to apply a more detailed analysis of the mass enclosed at smaller radii."

Issue 17 - Are “11980 MANGA reductions” corresponding to the same number of galaxies?

Response to issue 17 - We clarified the sentence by explicitly mentioning how many galaxies correspond to this number of pipeline reductions: "... obtained from 11,980 MaNGA DRP reductions of the ≈10,000 MaNGA target galaxies."

Issue 18 - Page 5, left column, the authors write: “Only 7,158 multi-line and 1,124 single line detections passed the pre-inspection cuts”, can the authors show some examples of spectra/emission lines for objects that are excluded for some reasons?

Response to issue 18 -  We provided a sentence to clarify the purpose of the pre-inspection cuts: "The SILO software then applies pre-inspection cuts that are similar to those used in Brownstein et al. (2013); Talbot et al (2021) to reject signals that are more likely explained as sky emissions, foreground emissions, or misidentified emissions."

Issue 19 - In Section 2.2 the authors mention the “inspection process”. Can the authors add some more details on this. Is this inspection made by more people or just by a single person? As in visual inspection of images of lens candidates, can a single inspector introduce systematics?

Response to issue 19 - The second to last paragraph of Section 2.4 has been edited with more details: "The manual inspection process used to grade candidate background emission-lines is necessary in order to label the visible features including a subjective quality assessment. Our method is nearly identical to the steps described in Section 3.5 of Talbot et al. (2021), which is mostly unchanged but with some additional refinements, from the manual inspection process used by Brownstein et al. (2012). In summary, detections are manually inspected in an initial pass by a single individual, labeling visible emission-line patterns, which work to increase the confidence in the grade, and labelling any reduction artifacts, sky lines, foreground emission-lines, or nearby intervening objects, which work to decrease the confidence in the grade. A second pass is then made including a second individual in order to ensure the grading is robust by ensuring a more uniform analysis. The results of the manual inspection are finally converted into a simple letter-grade, in which candidates with a Grade A represent likely, Grade B represent probable, Grade C represent possible, and Grade X represent doubtful graviational lens candidates. The advantage of providing the final coursely grained letter-grade is to minimize the subjective nature of the manual inspection process. However, we are currently testing machine learning methodologies to either supplement or replace the manual inspection process."

Issue 20 - When I started reading section 2.5 the UER was a bit ambiguous for me, it is defined in the appendix, it would be good to provide a definition also here....In particular the whole first paragraph of section 2.5 looks to me a bit cryptic

Response to issue 20 - The first paragraphs of Section 2.5 has been re-written with the description of the Upper Einstein Radius (UER) clarified:  "Previous searches for galaxy-galaxy graviational lenses within SDSS, BOSS and eBOSS surveys used single-fiber spectra, and assumed that the observed background emission-lines were likely in the strong lensing regime because the Einstein radius was typically similar to the angular size of the fibre. However, MaNGA targets are nearby low-redshift galaxies, and therefore would typically have Einstein radii much larger than the single-fiber radius, possibly as high as 10" compared to the 1" Einstein radius of SLACS and BELLS lenses. Fortunately, the MaNGA IFU provides many spectra across the 2 dimensional plane of the galaxy, from which spatially sampled stellar mass and stellar kinematic maps have been computed, and included in the data release. We use these maps to compute a projection of the density profile of each MaNGA target so the probable strong lensing regime can be approximated as an upper limit to the Einstein radius (UER)."

Issue 21 - Section 2.5.1 is not written as the rest of the paper. To start, the first paragraph seems a text of a book directed to students. E.g. the sentence “the magnitude of the velocities may also depend on the radius from the galaxy center”, it seems to me more than obvious. “The stellar velocity dispersion  measurements are biased high from systematics”, what are these systematics? I found very difficult to follow this section also because most of what is discussed here is then discussed in more details only in the appendix. I would ask the authors to dedicate some efforts to improve this.

Response to issue 21 - Discuss rewritring this (TBD)

Issue 22 - Section 2.5.2, please, specify if there are gradients in the stellar M/L (due to gradients in stellar populations). The inclusion of gradients probably do not affect too much what the authors are doing, but take in mind that these gradients would be stronger in spirals. 

Response to issue 22 - We agree that such gradients are not a large effect in this approach, and we have clarified the sentence in Section 2.5.2 to read, "FIREFLY is a chi-squared minimization code that computes best-fit combinations of the M11-MILES single-burst stellar population models (Maraston & Stromback 2011) to the spectral energy distribution for each MaNGA IFU spectrum. Thus, uncertainties in FIREFLY mass measurements are significantly less than photometric measurements (Roediger & Courteau 2015) that multiply the light of the galaxy with a stellar population assessment of the scale and gradient of the stellar mass to the stellar light ratio (M∗/L∗)."

Issue 23 - At the end of the section: “The NFW DMF is determined from the results of Jimenez-Vicente et al. (2015) since the stellar mass constrained by quasar microlensing is compared to the lens mass.”, can the authors be more precise?

Response to issue 23 - The first sentence of the last paragraph of Section 2.5.2 has been changed to: "The radially-dependent NFW DMF is obtained from Jimenez-Vicente et al. (2015), with Bayesian measurements derived from a joint likelihood fit of the stellar to dark matter fraction and size of the emission-line region within the quasar to microlensing maps created for 27 quasar image pairs across 19 lenses. The fit is reasonable since microlensing is sensitive to low stellar mass fractions (Symposium  et  al. 2004).

Issue 24 - Section 2.6. Here the authors obtain SN images of the candidates. I already asked something related to this. How do these images look if obtained using the previous version of the code. This comparison would help to quantify the improvement, at least on some ad hoc examples.

Response to issue 24 - As with the response to issue 9, we added a figure to Section 2 to demonstrate the improvements in the construction of the narrow-band images (TBD add this...).

Issue 25 -  Section 2.7, please, the authors quote a reference for the sentence “if the signal resides near or within twice the UER” for less expert people

Response to issue 25 - The first sentence of the second paragraph of Section 2.7 is changed to: "As in Talbot et al. (2018), the manually inspected grade of a candidate background galaxy can be upgraded if the signal resides within twice the UER to reflect the increased confidence of the detection within the strong-lensing regime."

Issue 26 - Section 3 about results. The authors would provide more info in this unusually small section. The presentation of the final numbers deserve more attention. More details about the visual inspection, who were the inspectors, how is this inspection done? Please can the authors make order in the numbers? Where the 441 are coming from (this number is written also in the conclusions)? Probably a table in the main text summarizing the numbers after all the steps would be useful. In this section I would also include some info that I asked before, some more characterization of the total galaxy population and of these output candidates. Knowing the distribution in z, mass, magnitude, size, type, etc. etc, can improve the results. Again, if the authors believe that a complete characterization of these candidates can deserve a further publication I can agree with this, but some general preliminary information can be useful here.

Response to issue 26 - We agree that Section 3 on the results is insufficient as originally written, and have taken the opportunity to re-write the entire section to provide a better discussion, including (TBD)

Issue 27 - Figure 3. The results shown in this figure are very useful, but what about showing where the spaxels are located? 

Response to issue 27 - We agree with this, and added the following paragraph to Section 3 (TBD)

Issue 28 - And what about discussing in the main text a bit more each of these example candidates? I mean, why do the authors not discuss a bit more what is seen in the figure, where are seen the emission lines and thus the arcs, etc. etc.?

Response to issue 28 - We agree with this, and added the following paragraph to Section 3 (TBD)

Issue 29 - Can the authors compare the results for their candidates (the whole sample, including these ones) with images (e.g. from SDSS) or any other imaging survey overlapping these area?? 

Response to issue 29 - We added the following paragraph to Section 3 (TBD)

Issue 30 - Finally, what about showing some negative examples, e.g. those passing the previous steps of the analysis but not showing any evidence of features in the SN image?

Response to issue 30 - We added the following paragraph to Section 3 (TBD)

Issue 31 - Table A2, A3, linked to one of the comments on Section 3. Probably how the full grading workflow is made would be better explained. I would also explain clearly that the “likely”, “probable” and “possible” terms the authors use are corresponding to those objects that passed the visual inspection phase, but with grades A-ish, B-ish and C-ish respectively. Explain this also in the table, as the meaning of “X” (of course those that did not pass the visual inspection). Moreover, this grading in the two tables also confuses me, since if I compare the A numbers in the two tables (or B or C) then there is no correspondence. E.g., there are 53 C- in table A3, but only 4 in table A2, so I am missing something here. Is the A, B or C meaning differently in the two tables? Please, the authors try to clarify this to me, and do it also in the paper.

Response to issue 31 - As with the response to issue 9, the second to last paragraph of Section 2.4 has been edited with specifics on the manual inspection grading workflow, including: "In summary, detections are manually inspected in an initial pass by a single individual, labeling visible emission-line patterns, which work to increase the confidence in the grade, and labelling any reduction artifacts, sky lines, foreground emission-lines, or nearby intervening objects, which work to decrease the confidence in the grade. A second pass is then made including a second individual in order to ensure the grading is robust by ensuring a more uniform analysis. The results of the manual inspection are finally converted into a simple letter-grade, in which candidates with a Grade A represent likely, Grade B represent probable, Grade C represent possible, and Grade X represent doubtful graviational lens candidates. The advantage of providing the final coursely grained letter-grade is to minimize the subjective nature of the manual inspection process." To clarfiy these details in the Appendix, we edited the table captions as follows: TBD fix table captions in appendix.  TBD clarify the difference between the counts in A2 vs A3 

Issue 32 - Appendix B1, the authors mention “red filter”, I expect that it is the SDSS “r-band”, but probably refer to it more clearly.

Response to issue 32 - The first paragraph of Appendix B1 now explicitly refers to the SDSS r-band.

Issue 33 - Are the parameters fitted with the JAMs realistic? Have the authors done some double checks? Probably it is something to quote in the paper, also since probably not very impacting on the scope of the paper.

Response to issue 33 - TBD add comment on uncertainties in JAMs fits.

Issue 34 - To complement the results in the appendix B, what about showing some examples of fit? I mean, what about showing sigma vs R (1D average profile?): the observed, fitted and different components + total mass vs radius (included the different components)? This together with the used/fitted parameters. This could be useful to show that the trends are fine. 

Response to issue 34 - TBD add simple figure.

Issue 35 - Finally, I have a general question for the authors. I also gave a look to their previous papers (in particular Talbot+18,+21), I apologise in case I am asking something that the authors already investigated. Have the authors tried to quantify the "efficiency" of their lens finding on MANGA mock data? I mean, the authors would simulate a sample of mock lensing events, transform these to MANGA observations, of course associating different spectra to different sources in the system (lens or lensed source). Then, the authors would apply their procedure on these mock systems. In this case they know the ground truth and can quantify false positivies, etc. etc. Can be this useful? I do not pretend the authors do this check in case it will be very time consuming, but in any case it would be something to investigate also in the future.

Response to issue 35 - Add a reference to Arneson et al. and comment on this is something TBD

Issue 36 - TYPOS

Response to issue 36 - All of the typos identified by the referee have been corrected.



==> notes/response_letter-20211220.txt <==
We appreciate the referee’s thorough assessment of our manuscript, and for providing concise comments that helped to clarify this work. We have made the modifications recommended by the referee, using red strikeout to indicate removed text, and red font to indicate replacement or clarifying text.

The referee lists the following moderate/minor issues:

Issue 1 - A general comment. In this paper the authors describe the procedure to find the lens candidates, but nothing is written to characterize these systems. I can expect that the authors are going to write another paper on this, but I also think that these galaxies deserve some more comments also in this paper. Moreover, more general attention would be devoted to the initial sample of galaxies, and the selected candidates, in terms of redshift, magnitudes, galaxy types, sizes, etc., etc. These would be some information that can help to characterize the sample and potentially provide information on the future potentialities of this technique. For example, if the number of star-forming type (spiral) galaxies would be not negligible in the selected sample of candidates, then this would  mean that this approach is effective in selecting this kind of galaxy lenses. I would also require some more details in the text (also if already presented in previous papers), some more direct comparison with the previous implementation of the code, some more images. I will list below all these requests in more detail.

Response to issue 1 - Since the ~10,000 galaxies that are observed by MaNGA already have publications that discuss the targetting of the sample, we have clarified the selection function of our MaNGA lens candidates by adding the following paragaraph, including a reference to the MaNGA Targetting paper (Wake et al 2017) and the DR17 Paper (Abdurro'uf et al 2021), to section 1:   "The completed observations of MaNGA galaxies included in the seventeenth data release of SDSS-IV (DR17) are based on a target selection function which yielded a volume-limited and fully representative sample of the local galaxy population around z ≈ 0.03, including an approximately flat distribution of targets across stellar masses greater than 10^8 M_sun, an approximately flat distribution of targets across absolute i-band magnitude, and no cuts on size, inclination, morphology, or environment (Bundy et al. 2015; Wake et al. 2017). Thus MaNGA galaxies are ideal for finding a sample of low redshift lenses with various sizes, masses, morphologies, and environments across galaxy types larger than dwarfs."

Issue 2 - In the abstract the authors could probably mention the lens-dynamic mass discrepancy that they discuss in the introduction as one of the application of low-z lenses?

Response to issue 2 -  We have taken the opportunity to clarify the abstract.  We added the following sentence to emphasize the lens-dynamic mass discrepancy: "High resolution follow-up imaging of these lens candidates are expected to yield a sample of confirmed grade-A lenses with sufficient angular size to probe discrepancies between the mass derived from a best-fitting lens model, and the dynamical mass derived from the observed stellar velocities."

Issue 3 - Page 2, left column, the authors mention the lens-dynamic mass discrepancy. But I do not see mentioned some possible causes: seeing not accounted in the dynamical modelling? A different gravity theory than GR (see Collett+2018)? E.g. Collett+ uses a very low-z lens with data from dynamics and lensing, are they finding this discrepancy among lensing and dynamical mass? If I remember correctly no, they also find that data favour GR. Please check it.

Response to issue 3 - We added a brief summary of possible causes of the lens-dynamic mass discrepancy to Section 1.  The first paragraph of the summary includes a reference to Collett 2018, and discusses modeling biases that may contribute to the lens-dynamic mass discrepancy; and a second paragraph that mentions modified gravity theories.

Issue 4 - Page 2, left column, line 35. Can the authors provide more details on what “low redshift” means, here or also later, just to know the typical range of z we are talking about.

Response to issue 4 - The sentence has been changed to: "Lenses with sufficiently low redshifts of z <~ 0.1, such as those from the MaNGA survey, allow measurements of the stellar kinematics across the galaxy, which are ideal for testing possible causes of the lens-dynamic mass discrepancy for the following reasons..."

Issue 5 - Page 2, left column, the authors mention the pixel and spaxel scale, can they provide a couple of lines to explain how the spaxels are built? Please, how the number of spaxels change?

Response to issue 5 - The sentence has been changed to: "The MaNGA data reduction pipeline (DRP; Law et al. 2016) also constructs a grid of 0.5" spaxels that each contain stacked spectra that are constructed using Shepard’s method to stack neighbouring RSS in a 3-dimensional CUBE. Each spaxel is a stack of all RSS within 1.6′′, in which a flux-conserving variant of Shepard’s method is used to apply an inverse-distance weight to the contribution from each RSS (Shepard 1968; Śanchez et al. 2012).

Issue 6 - Page 2, “SILO found low redshift lens candidates within the RSS of 2,812 MaNGA galaxies in DR14” How many? Quote the number.

Response to issue 6 - The sentence now includes the number, 38 found.

Issue 7 - Page 3, line 14, left column, the authors mention the “baryonic-dominated bulge” of the lens galaxies that can be analyzed thanks to the discovery of these lenses. This means that you can probe a galactic region where DM has less effect, and instead stars are the dominant component, and thus the IMF can be  constrained with reduced degeneracies. The authors never mention the IMF, these lenses can help to provide a constraint on the IMF normalization. This can also be mentioned before in the paper.

Response to issue 7 - We added additional text on using the baryon-dominated core to constrain the IMF by adding a bullet to the list of what this sample can be used for: "(To) better constrain the initial mass function (IMF) using a sub-sample of lenses with small Einstein radii within the baryon-dominated galactic core, where dark matter does not significantly contribute to the gravitational mass, allowing lens  models  to  constrain  the  IMF  with  reduced  degeneracies (Dutton et al. 2013; Smith & Lucey 2013; Smith et al. 2015; Collier et al. 2018; Smith 2020)."

Issue 8 - Already in the abstract, and in the other places in the paper, the authors discuss the method mentioning terms that look vague and uncertain for a reader that is not involved in this kind of analysis. Sometimes this also happen in other places in the paper. In fact, “transients”, “manual inspection” and “upper limit of the Einstein radius” cannot be very obvious at that stage of the paper. Probably the authors can find the way to overcome this issue. E.g., when I was reading the paper, I annotated the sentence relative to the “manual inspection” since at that point of the paper its meaning was not clear to me.

Response to issue 8 - The abstract has been edited for increased clarity.

Issue 9 - Section 2 can be a bit difficult to follow, since very technical. It is a very useful section, but what about starting this section (before the subsections) with a list of items listing all the steps followed, in a concise way? In this way the reader has a direct look at what is done, and then he/she can go on and read more details on each single step in the procedure.

Response to issue 9 - The first paragraph of Section 2 has been rewritten with a concise description of the method, and includes a summary list of major steps to clarify the spectroscopic methods.  The initial two (2) bullet points now refer to the previous single-fiber methodology from the BELLS paper (Brownstein et al. 2012) and the remaining three (3) bullet point now emphasize the new methods made possible by the multi-fiber (IFU) MaNGA spectroscopic data.

Issue 10 - Section 2. The authors mention the fact that “The narrow-band images are also now constructed from the co-added SN, which provides several advantages over conventional narrow-band image construction from foreground subtracted MaNGA spaxels” listing then the advantage. Can the authors show some examples of their images obtained using the previous and the new approach? Some few example galaxies analyzed with the two approaches would be useful. This would help to see in each case what is the real improvement (the authors can show and discuss the plots here or in an appendix, as they prefer).

Response to issue 10 - Section 2.6 now concisely explains that the narrow-band images are constructed from the SN of co-added residuals, and the individual improvements are  listed in three (3) bullet points.  In the results section, we provide an analysis in Section 3.3 on stong lensing projects using JAM fits to galaxy kinematics, and included an example JAM fit to galaxy kinematics in Figure 4. Also in the results sections, we provide a comparison of narrow-band types in Section 3.4 across the different methods of narrow-band construction, including demonstrations of various narrow-band types in Figure 7.

Issue 11 - Page 3, right column, Line 44, the first item. If I understand, the reference redshift used is the one corresponding to a spaxel in the galactic center? And what if this is wrong for some reasons (e.g. strong emission lines, or any other issue)? Sorry in case I missed something very trivial.

Response to issue 11 - We added three (3) bullet points to the top of Section 2.1 to explain that the MaNGA NSA catalog (including a reference to Albareti et al. 2017) provides the initial (reference) redshift passed into the spectroscopic redshift code that we used to compute the fiber spectroscopic redshift (specz) values that are made available in Section 4 on the DR17 value-added catalog (VAC).  As mentioned in the last sentence of Section 2.1, Figure 1 provides an example of the distribution of the specz values (shown in red circles) as compared to the (reference) NSA redshift (shown in blue dashed line), which as the referee points out is strongly correlated to the galactic center redshift, now mentioned in the paper.

Issue 12 - Figure 1: can the authors add a galaxy image with superimposed the location of the points plotted in this figure? Note that “CUBE” in not mentioned and defined in the paper. Moreover, is the z-scale plotted on the y axis determined by the interpolated S/N vs z relation?

Response to issue 12 - We added new panels to the right of Figure 1 to demonstrate the spatial locations of the spectroscopic redshifts overlayed on the SDSS target image, and used a red-blue colorscale to indicate the redshift map of the galaxy. As mentioned in the response to issue 5, we added a sentence defining the CUBE in Section 1 where the concept of "spaxel" is first mentioned:  "The MaNGA data reduction pipeline (DRP; Law et al. 2016) also constructs a grid of 0.5" spaxels that each contain stacked spectra that are constructed using Shepard’s method to stack neighbouring RSS in a 3-dimensional CUBE. Each spaxel is a stack of all RSS within 1.6′′, in which a flux-conserving variant of Shepard’s method is used to apply an inverse-distance weight to the contribution from each RSS (Shepard 1968; Śanchez et al. 2012)."

Issue 13 - In Table 1, the maximum redshift that can be measured with the OII doublet is listed, is this information something to mention in the paper somewhere? This is providing also some more info on the kind of objects that can be found. E.g., the highest-z redshift are excluded. Related to this, are the authors sure that lensed quasars are excluded in their search? Is the possibility to find lensed quasars worth to be discussed? The title is biased towards the arc-like systems.

Response to issue 13 - The first sentence of Section 2.4 has been changed to: "The spectroscopic detection method is designed to discover emission-lines from background galaxies embedded in the foreground galaxy spectrum, provided the redshifts of the background emission-lines are within the observed wavelength range of the spectrograph. Since the wavelength window of the BOSS spectrograph is 3,600A – 10,400A (Smee et al. 2013), the detection limit of each emission-line has a maximum redshift, z_max, as listed in Table 1."  The scope of this paper is limited to galaxy-galaxy lensing, as emphasized in the title, since QSO spectra have their own distinct properties. 

Issue 14 - Page 4, left column, line 50. Can the authors spend a 1-2 lines to give more details on the “seven-component PCA fit”?

Response to issue 14 - We added a few lines after the first sentence of Section 2.2 to give these details: "The fit uses a more complete basis of seven-component eigenspectra created from a PCA decomposition of a sample of hundreds of galaxy spectra within the SDSS survey (Aihara et al. 2011), rather than the four PCA eigenspectra used in the pipeline’s redshift analysis.  This provides a better fitting model, mathematically possible because the redshift is utilized as a prior."

Issue 15 - Please, the authors could write the value of the single exposures somewhere?

Response to issue 15 - We added the "15 minute" exposure time to the first sentence in the introduction that mentions how the spectra are obtained in MaNGA: "The spectra obtained from each fibre and each 15 minute exposure..."

Issue 16 - Page 4, right column, line 51. Can the authors add some more info on this pre-inspection?

Response to issue 16 - We made a number of edits in Section 2.4 to clarify this:
a) At the end of the second paragraph, we added the sentence: "We briefly describe each step of the pre-inspection cut, followed by any differences in the method between the single-fibre detection methods applied in Talbot et al. (2021) and the BELLS survey and our scan of MaNGA IFUs." to the end of the paragraph in question, followed by starting the next paragraph with: "The first step of the pre-inspection cut is to use histograms of the detections across the observed and restframe wavelengths to identify where binned counts are greater than the sliding median by a threshold. The threshold is adjusted by the inspector until only the observed regions of contamination are masked."
b) We preceded the third paragaph with the following sentence: "The first step of the pre-inspection cut is to use histograms of the detections across the observed and restframe wavelengths to identify where binned counts are greater than the sliding median by a threshold. The threshold is adjusted by the inspector until only the observed regions of contamination are masked."
c) At the end of the fourth paragraph, we added the sentence: "Single-line detections are rejected if a candidate [OII](b, a), Hdelta, [OIII]a, or Halpha emission-line with SN >= 3 is present when treating the single-line detection as a misidentified Hdelta, [OIII]a, or Halpha emission-line. Only 7,158 multi-line and 1,124 single line detections passed the pre-inspection cuts."
d) We added a fourth paragraph to the section: "In the pre-inspection cuts applied by Brownstein et al. (2012) and the BELLS survey, detections whose lens-source redshifts produce a test Einstein radius less than 4.5 kiloparsecs were rejected under the suspicion that strong lensing may not exist for the system. This is because any applied Singular Isothermal Ellipsoid (SIE; Kormann et al. 1994) with a test mass that would generate a fiducial 250 km/s velocity dispersion within an SDSS fibre will likely over project the mass enclosed at smaller radii. This pre-inspection cut is not applied to MaNGA lens candidates since spatially sampled stellar and dynamic information is available to apply a more detailed analysis of the mass enclosed at smaller radii."

Issue 17 - Are “11980 MANGA reductions” corresponding to the same number of galaxies?

Response to issue 17 - We clarified the sentence by explicitly mentioning how many galaxies correspond to this number of pipeline reductions: "... obtained from 11,980 MaNGA DRP reductions of the ≈10,000 MaNGA target galaxies."

Issue 18 - Page 5, left column, the authors write: “Only 7,158 multi-line and 1,124 single line detections passed the pre-inspection cuts”, can the authors show some examples of spectra/emission lines for objects that are excluded for some reasons?

Response to issue 18 -  We provided a sentence to clarify the purpose of the pre-inspection cuts: "The SILO software then applies pre-inspection cuts that are similar to those used in Brownstein et al. (2013); Talbot et al (2021) to reject signals that are more likely explained as sky emissions, foreground emissions, or misidentified emissions."

Issue 19 - In Section 2.2 the authors mention the “inspection process”. Can the authors add some more details on this. Is this inspection made by more people or just by a single person? As in visual inspection of images of lens candidates, can a single inspector introduce systematics?

Response to issue 19 - The second to last paragraph of Section 2.4 has been edited with more details: "The manual inspection process used to grade candidate background emission-lines is necessary in order to label the visible features including a subjective quality assessment. Our method is nearly identical to the steps described in Section 3.5 of Talbot et al. (2021), which is mostly unchanged but with some additional refinements, from the manual inspection process used by Brownstein et al. (2012). In summary, detections are manually inspected in an initial pass by a single individual, labeling visible emission-line patterns, which work to increase the confidence in the grade, and labelling any reduction artifacts, sky lines, foreground emission-lines, or nearby intervening objects, which work to decrease the confidence in the grade. A second pass is then made including a second individual in order to ensure the grading is robust by ensuring a more uniform analysis. The results of the manual inspection are finally converted into a simple letter-grade, in which candidates with a Grade A represent likely, Grade B represent probable, Grade C represent possible, and Grade X represent doubtful graviational lens candidates. The advantage of providing the final coursely grained letter-grade is to minimize the subjective nature of the manual inspection process. However, we are currently testing machine learning methodologies to either supplement or replace the manual inspection process."

Issue 20 - When I started reading section 2.5 the UER was a bit ambiguous for me, it is defined in the appendix, it would be good to provide a definition also here....In particular the whole first paragraph of section 2.5 looks to me a bit cryptic

Response to issue 20 - The first paragraphs of Section 2.5 has been re-written with the description of the Upper Einstein Radius (UER) clarified:  "Previous searches for galaxy-galaxy graviational lenses within SDSS, BOSS and eBOSS surveys used single-fiber spectra, and assumed that the observed background emission-lines were likely in the strong lensing regime because the Einstein radius was typically similar to the angular size of the fibre. However, MaNGA targets are nearby low-redshift galaxies, and therefore would typically have Einstein radii much larger than the single-fiber radius, possibly as high as 10" compared to the 1" Einstein radius of SLACS and BELLS lenses. Fortunately, the MaNGA IFU provides many spectra across the 2 dimensional plane of the galaxy, from which spatially sampled stellar mass and stellar kinematic maps have been computed, and included in the data release. We use these maps to compute a projection of the density profile of each MaNGA target so the probable strong lensing regime can be approximated as an upper limit to the Einstein radius (UER)."

Issue 21 - Section 2.5.1 is not written as the rest of the paper. To start, the first paragraph seems a text of a book directed to students. E.g. the sentence “the magnitude of the velocities may also depend on the radius from the galaxy center”, it seems to me more than obvious. “The stellar velocity dispersion  measurements are biased high from systematics”, what are these systematics? I found very difficult to follow this section also because most of what is discussed here is then discussed in more details only in the appendix. I would ask the authors to dedicate some efforts to improve this.

Response to issue 21 - Discuss rewritring this (TBD)

Issue 22 - Section 2.5.2, please, specify if there are gradients in the stellar M/L (due to gradients in stellar populations). The inclusion of gradients probably do not affect too much what the authors are doing, but take in mind that these gradients would be stronger in spirals. 

Response to issue 22 - We agree that such gradients are not a large effect in this approach, and we have clarified the sentence in Section 2.5.2 to read, "FIREFLY is a chi-squared minimization code that computes best-fit combinations of the M11-MILES single-burst stellar population models (Maraston & Stromback 2011) to the spectral energy distribution for each MaNGA IFU spectrum. Thus, uncertainties in FIREFLY mass measurements are significantly less than photometric measurements (Roediger & Courteau 2015) that multiply the light of the galaxy with a stellar population assessment of the scale and gradient of the stellar mass to the stellar light ratio (M∗/L∗)."

Issue 23 - At the end of the section: “The NFW DMF is determined from the results of Jimenez-Vicente et al. (2015) since the stellar mass constrained by quasar microlensing is compared to the lens mass.”, can the authors be more precise?

Response to issue 23 - The first sentence of the last paragraph of Section 2.5.2 has been changed to: "The radially-dependent NFW DMF is obtained from Jimenez-Vicente et al. (2015), with Bayesian measurements derived from a joint likelihood fit of the stellar to dark matter fraction and size of the emission-line region within the quasar to microlensing maps created for 27 quasar image pairs across 19 lenses. The fit is reasonable since microlensing is sensitive to low stellar mass fractions (Symposium  et  al. 2004).

Issue 24 - Section 2.6. Here the authors obtain SN images of the candidates. I already asked something related to this. How do these images look if obtained using the previous version of the code. This comparison would help to quantify the improvement, at least on some ad hoc examples.

Response to issue 24 - As with the response to issue 9 and 10, we expanded on the text added Figure 7 to Section 2.6 to demonstrate the improvements in the construction of the narrow-band images.

Issue 25 -  Section 2.7, please, the authors quote a reference for the sentence “if the signal resides near or within twice the UER” for less expert people

Response to issue 25 - The first sentence of the second paragraph of Section 2.7 is changed to: "As in Talbot et al. (2018), the manually inspected grade of a candidate background galaxy can be upgraded if the signal resides within twice the UER to reflect the increased confidence of the detection within the strong-lensing regime."

Issue 26 - Section 3 about results. The authors would provide more info in this unusually small section. The presentation of the final numbers deserve more attention. More details about the visual inspection, who were the inspectors, how is this inspection done? Please can the authors make order in the numbers? Where the 441 are coming from (this number is written also in the conclusions)? Probably a table in the main text summarizing the numbers after all the steps would be useful. In this section I would also include some info that I asked before, some more characterization of the total galaxy population and of these output candidates. Knowing the distribution in z, mass, magnitude, size, type, etc. etc, can improve the results. Again, if the authors believe that a complete characterization of these candidates can deserve a further publication I can agree with this, but some general preliminary information can be useful here.

Response to issue 26 - We agree that Section 3 on the results is insufficient as originally written, and have taken the opportunity to expand the results section to provide a thorough discussion, and have added five (5) new subsections and four (4) new figures to present the results of each of the following: (i) specz computation, (ii) background emission-line detection, (iii) Einstein radii projections, (iv) comparison of the narrow-band images, and (v) inspection of candidate sources.

Issue 27 - Figure 3. The results shown in this figure are very useful, but what about showing where the spaxels are located? 

Response to issue 27 - We agree with this in principle, but found that such indicators obscure what we consider to be more important features in the image. The value-added catalog provides fits tables that include the spaxel co-ordinates for those interested, as indicated in the figure caption, "Each image is retrieved from the lens VAC, which is described in Section 5."

Issue 28 - And what about discussing in the main text a bit more each of these example candidates? I mean, why do the authors not discuss a bit more what is seen in the figure, where are seen the emission lines and thus the arcs, etc. etc.?

Response to issue 28 - We agree with this, and as mentioned in the response to issue 26, we have added a substantial new section to the results in Section 3.5 on the candidate sources, which provides a thorough discussion of the visible feature visible in (now) Figure 8.

Issue 29 - Can the authors compare the results for their candidates (the whole sample, including these ones) with images (e.g. from SDSS) or any other imaging survey overlapping these area?? 

Response to issue 29 - That type of comparison would be better suited to a followup paper, once we are able to obtain images to compare to other imaging surveys.  However, since the focus of this paper is on the spectroscopic discovery of candidate lenses, we have added some discussion to the end of Section 3 to emphasize the importance of these new discoveries to the gravitation lenses discovered in other surveys, including SLACS, SWELLS and BELLS.

Issue 30 - Finally, what about showing some negative examples, e.g. those passing the previous steps of the analysis but not showing any evidence of features in the SN image?

Response to issue 30 - We have added the negative examples to Figure 7 indicated by blue circles, and a sentence of discussion to the last paragraph of Section 3.4.

Issue 31 - Table A2, A3, linked to one of the comments on Section 3. Probably how the full grading workflow is made would be better explained. I would also explain clearly that the “likely”, “probable” and “possible” terms the authors use are corresponding to those objects that passed the visual inspection phase, but with grades A-ish, B-ish and C-ish respectively. Explain this also in the table, as the meaning of “X” (of course those that did not pass the visual inspection). Moreover, this grading in the two tables also confuses me, since if I compare the A numbers in the two tables (or B or C) then there is no correspondence. E.g., there are 53 C- in table A3, but only 4 in table A2, so I am missing something here. Is the A, B or C meaning differently in the two tables? Please, the authors try to clarify this to me, and do it also in the paper.

Response to issue 31 - As with the response to issue 9, the second to last paragraph of Section 2.4 has been edited with specifics on the manual inspection grading workflow, including: "In summary, detections are manually inspected in an initial pass by a single individual, labeling visible emission-line patterns, which work to increase the confidence in the grade, and labelling any reduction artifacts, sky lines, foreground emission-lines, or nearby intervening objects, which work to decrease the confidence in the grade. A second pass is then made including a second individual in order to ensure the grading is robust by ensuring a more uniform analysis. The results of the manual inspection are finally converted into a simple letter-grade, in which candidates with a Grade A represent likely, Grade B represent probable, Grade C represent possible, and Grade X represent doubtful graviational lens candidates. The advantage of providing the final coursely grained letter-grade is to minimize the subjective nature of the manual inspection process." To clarify these details in the Appendix, we edited the captions in Tables A2 and A3.

Issue 32 - Appendix B1, the authors mention “red filter”, I expect that it is the SDSS “r-band”, but probably refer to it more clearly.

Response to issue 32 - The first paragraph of Appendix B1 now explicitly refers to the SDSS r-band.

Issue 33 - Are the parameters fitted with the JAMs realistic? Have the authors done some double checks? Probably it is something to quote in the paper, also since probably not very impacting on the scope of the paper.

Response to issue 33 - This is now discussed in the results, added as Section 3.3 including a demonstration of the quality of the JAM fit for a representative galaxy, in Figure 4.

Issue 34 - To complement the results in the appendix B, what about showing some examples of fit? I mean, what about showing sigma vs R (1D average profile?): the observed, fitted and different components + total mass vs radius (included the different components)? This together with the used/fitted parameters. This could be useful to show that the trends are fine. 

Response to issue 34 - The expanded result section (as described in the response to issue 26) now provides a critical assessment of these trends, and three (3) new figures were added, including: Figure 4 provides an example of a JAM fit, whereas Figure 5 provides confidence plots of the MaNGA model mass distributions, and Figure 6 provides a comparison of the resulting Einstein radii projections for our sample.

Issue 35 - Finally, I have a general question for the authors. I also gave a look to their previous papers (in particular Talbot+18,+21), I apologise in case I am asking something that the authors already investigated. Have the authors tried to quantify the "efficiency" of their lens finding on MANGA mock data? I mean, the authors would simulate a sample of mock lensing events, transform these to MANGA observations, of course associating different spectra to different sources in the system (lens or lensed source). Then, the authors would apply their procedure on these mock systems. In this case they know the ground truth and can quantify false positivies, etc. etc. Can be this useful? I do not pretend the authors do this check in case it will be very time consuming, but in any case it would be something to investigate also in the future.

Response to issue 35 - Although the topic of the spectrocopic lensing probability function is beyond the scope of this work, we added a sentence to the conclusion: "Whether these detections are quantitatively consistent with a spectroscopic lensing probabability function is the subject of a future manuscript that would generalize the single-fiber approach taken in Arneson et al. 2012, which was based a monte carlo simulation of $o(10^6)$ mock lenses, which was searched for detectable signatures of strong lensing from background emission lines.  The addition of multiple fibers in which the Einstein Radius provides a possible geometric distribution of detectable lensing features would make an update of this simulation an important tool in understanding the completeness of our catalog."

Issue 36 - TYPOS

Response to issue 36 - All of the typos identified by the referee have been corrected.



==> notes/response_letter-20220403.txt <==
We appreciate the referee’s thorough assessment of our manuscript, and for providing concise comments that helped to clarify this work.  We have made the modifications recommended by the referee, as described in the following enumerated responses.


The referee lists the following moderate/minor issues:

Issue 1 - A general comment. In this paper the authors describe the procedure to find the lens candidates, but nothing is written to characterize these systems. I can expect that the authors are going to write another paper on this, but I also think that these galaxies deserve some more comments also in this paper. Moreover, more general attention would be devoted to the initial sample of galaxies, and the selected candidates, in terms of redshift, magnitudes, galaxy types, sizes, etc., etc. These would be some information that can help to characterize the sample and potentially provide information on the future potentialities of this technique. For example, if the number of star-forming type (spiral) galaxies would be not negligible in the selected sample of candidates, then this would  mean that this approach is effective in selecting this kind of galaxy lenses. I would also require some more details in the text (also if already presented in previous papers), some more direct comparison with the previous implementation of the code, some more images. I will list below all these requests in more detail.

Response to issue 1 - Since the ~10,000 galaxies that are observed by MaNGA already have publications that discuss the targetting of the sample, we have clarified the selection function of our MaNGA lens candidates by adding the following paragaraph, including a reference to the MaNGA Targetting paper (Wake et al 2017) and the DR17 Paper (Abdurro'uf et al 2021), to section 1:   "The completed observations of MaNGA galaxies included in the seventeenth data release of SDSS-IV (DR17) are based on a target selection function which yielded a volume-limited and fully representative sample of the local galaxy population around z ≈ 0.03, including an approximately flat distribution of targets across stellar masses greater than 10^8 M_sun, an approximately flat distribution of targets across absolute i-band magnitude, and no cuts on size, inclination, morphology, or environment (Bundy et al. 2015; Wake et al. 2017). Thus MaNGA galaxies are ideal for finding a sample of low redshift lenses with various sizes, masses, morphologies, and environments across galaxy types larger than dwarfs."

Issue 2 - In the abstract the authors could probably mention the lens-dynamic mass discrepancy that they discuss in the introduction as one of the application of low-z lenses?

Response to issue 2 -  We have taken the opportunity to clarify the abstract.  We added the following sentence to emphasize the lens-dynamic mass discrepancy: "High resolution follow-up imaging of these lens candidates are expected to yield a sample of confirmed grade-A lenses with sufficient angular size to probe discrepancies between the mass derived from a best-fitting lens model, and the dynamical mass derived from the observed stellar velocities."

Issue 3 - Page 2, left column, the authors mention the lens-dynamic mass discrepancy. But I do not see mentioned some possible causes: seeing not accounted in the dynamical modelling? A different gravity theory than GR (see Collett+2018)? E.g. Collett+ uses a very low-z lens with data from dynamics and lensing, are they finding this discrepancy among lensing and dynamical mass? If I remember correctly no, they also find that data favour GR. Please check it.

Response to issue 3 - We added a brief summary of possible causes of the lens-dynamic mass discrepancy to Section 1.  The first paragraph of the summary includes a reference to Collett 2018, and discusses modeling biases that may contribute to the lens-dynamic mass discrepancy; and a second paragraph that mentions modified gravity theories.

Issue 4 - Page 2, left column, line 35. Can the authors provide more details on what “low redshift” means, here or also later, just to know the typical range of z we are talking about.

Response to issue 4 - The sentence has been changed to: "Lenses with sufficiently low redshifts of z <~ 0.1, such as those from the MaNGA survey, allow measurements of the stellar kinematics across the galaxy, which are ideal for testing possible causes of the lens-dynamic mass discrepancy for the following reasons..."

Issue 5 - Page 2, left column, the authors mention the pixel and spaxel scale, can they provide a couple of lines to explain how the spaxels are built? Please, how the number of spaxels change?

Response to issue 5 - The sentence has been changed to: "The MaNGA data reduction pipeline (DRP; Law et al. 2016) also constructs a grid of 0.5" spaxels that each contain stacked spectra that are constructed using Shepard’s method to stack neighbouring RSS in a 3-dimensional CUBE. Each spaxel is a stack of all RSS within 1.6′′, in which a flux-conserving variant of Shepard’s method is used to apply an inverse-distance weight to the contribution from each RSS (Shepard 1968; Śanchez et al. 2012).

Issue 6 - Page 2, “SILO found low redshift lens candidates within the RSS of 2,812 MaNGA galaxies in DR14” How many? Quote the number.

Response to issue 6 - The sentence now includes the number, 38 found.

Issue 7 - Page 3, line 14, left column, the authors mention the “baryonic-dominated bulge” of the lens galaxies that can be analyzed thanks to the discovery of these lenses. This means that you can probe a galactic region where DM has less effect, and instead stars are the dominant component, and thus the IMF can be  constrained with reduced degeneracies. The authors never mention the IMF, these lenses can help to provide a constraint on the IMF normalization. This can also be mentioned before in the paper.

Response to issue 7 - We added additional text on using the baryon-dominated core to constrain the IMF by adding a bullet to the list of what this sample can be used for: "(To) better constrain the initial mass function (IMF) using a sub-sample of lenses with small Einstein radii within the baryon-dominated galactic core, where dark matter does not significantly contribute to the gravitational mass, allowing lens  models  to  constrain  the  IMF  with  reduced  degeneracies (Dutton et al. 2013; Smith & Lucey 2013; Smith et al. 2015; Collier et al. 2018; Smith 2020)."

Issue 8 - Already in the abstract, and in the other places in the paper, the authors discuss the method mentioning terms that look vague and uncertain for a reader that is not involved in this kind of analysis. Sometimes this also happen in other places in the paper. In fact, “transients”, “manual inspection” and “upper limit of the Einstein radius” cannot be very obvious at that stage of the paper. Probably the authors can find the way to overcome this issue. E.g., when I was reading the paper, I annotated the sentence relative to the “manual inspection” since at that point of the paper its meaning was not clear to me.

Response to issue 8 - The abstract has been edited for increased clarity.

Issue 9 - Section 2 can be a bit difficult to follow, since very technical. It is a very useful section, but what about starting this section (before the subsections) with a list of items listing all the steps followed, in a concise way? In this way the reader has a direct look at what is done, and then he/she can go on and read more details on each single step in the procedure.

Response to issue 9 - The first paragraph of Section 2 has been rewritten with a concise description of the method, and includes a summary list of major steps to clarify the spectroscopic methods.  The initial two (2) bullet points now refer to the previous single-fiber methodology from the BELLS paper (Brownstein et al. 2012) and the remaining three (3) bullet point now emphasize the new methods made possible by the multi-fiber (IFU) MaNGA spectroscopic data.

Issue 10 - Section 2. The authors mention the fact that “The narrow-band images are also now constructed from the co-added SN, which provides several advantages over conventional narrow-band image construction from foreground subtracted MaNGA spaxels” listing then the advantage. Can the authors show some examples of their images obtained using the previous and the new approach? Some few example galaxies analyzed with the two approaches would be useful. This would help to see in each case what is the real improvement (the authors can show and discuss the plots here or in an appendix, as they prefer).

Response to issue 10 - Section 2.6 now concisely explains that the narrow-band images are constructed from the SN of co-added residuals, and the individual improvements are  listed in three (3) bullet points.  In the results section, we provide an analysis in Section 3.3 on stong lensing projects using JAM fits to galaxy kinematics, and included an example JAM fit to galaxy kinematics in Figure 4. Also in the results sections, we provide a comparison of narrow-band types in Section 3.4 across the different methods of narrow-band construction, including demonstrations of various narrow-band types in Figure 7.

Issue 11 - Page 3, right column, Line 44, the first item. If I understand, the reference redshift used is the one corresponding to a spaxel in the galactic center? And what if this is wrong for some reasons (e.g. strong emission lines, or any other issue)? Sorry in case I missed something very trivial.

Response to issue 11 - We added three (3) bullet points to the top of Section 2.1 to explain that the MaNGA NSA catalog (including a reference to Albareti et al. 2017) provides the initial (reference) redshift passed into the spectroscopic redshift code that we used to compute the fiber spectroscopic redshift (specz) values that are made available in Section 4 on the DR17 value-added catalog (VAC).  As mentioned in the last sentence of Section 2.1, Figure 1 provides an example of the distribution of the specz values (shown in red circles) as compared to the (reference) NSA redshift (shown in blue dashed line), which as the referee points out is strongly correlated to the galactic center redshift, now mentioned in the paper.

Issue 12 - Figure 1: can the authors add a galaxy image with superimposed the location of the points plotted in this figure? Note that “CUBE” in not mentioned and defined in the paper. Moreover, is the z-scale plotted on the y axis determined by the interpolated S/N vs z relation?

Response to issue 12 - We added new panels to the right of Figure 1 to demonstrate the spatial locations of the spectroscopic redshifts overlayed on the SDSS target image, and used a red-blue colorscale to indicate the redshift map of the galaxy. As mentioned in the response to issue 5, we added a sentence defining the CUBE in Section 1 where the concept of "spaxel" is first mentioned:  "The MaNGA data reduction pipeline (DRP; Law et al. 2016) also constructs a grid of 0.5" spaxels that each contain stacked spectra that are constructed using Shepard’s method to stack neighbouring RSS in a 3-dimensional CUBE. Each spaxel is a stack of all RSS within 1.6′′, in which a flux-conserving variant of Shepard’s method is used to apply an inverse-distance weight to the contribution from each RSS (Shepard 1968; Śanchez et al. 2012)."

Issue 13 - In Table 1, the maximum redshift that can be measured with the OII doublet is listed, is this information something to mention in the paper somewhere? This is providing also some more info on the kind of objects that can be found. E.g., the highest-z redshift are excluded. Related to this, are the authors sure that lensed quasars are excluded in their search? Is the possibility to find lensed quasars worth to be discussed? The title is biased towards the arc-like systems.

Response to issue 13 - The first sentence of Section 2.4 has been changed to: "The spectroscopic detection method is designed to discover emission-lines from background galaxies embedded in the foreground galaxy spectrum, provided the redshifts of the background emission-lines are within the observed wavelength range of the spectrograph. Since the wavelength window of the BOSS spectrograph is 3,600A – 10,400A (Smee et al. 2013), the detection limit of each emission-line has a maximum redshift, z_max, as listed in Table 1."  The scope of this paper is limited to galaxy-galaxy lensing, as emphasized in the title, since QSO spectra have their own distinct properties. 

Issue 14 - Page 4, left column, line 50. Can the authors spend a 1-2 lines to give more details on the “seven-component PCA fit”?

Response to issue 14 - We added a few lines after the first sentence of Section 2.2 to give these details: "The fit uses a more complete basis of seven-component eigenspectra created from a PCA decomposition of a sample of hundreds of galaxy spectra within the SDSS survey (Aihara et al. 2011), rather than the four PCA eigenspectra used in the pipeline’s redshift analysis.  This provides a better fitting model, mathematically possible because the redshift is utilized as a prior."

Issue 15 - Please, the authors could write the value of the single exposures somewhere?

Response to issue 15 - We added the "15 minute" exposure time to the first sentence in the introduction that mentions how the spectra are obtained in MaNGA: "The spectra obtained from each fibre and each 15 minute exposure..."

Issue 16 - Page 4, right column, line 51. Can the authors add some more info on this pre-inspection?

Response to issue 16 - We made a number of edits in Section 2.4 to clarify this:
a) At the end of the second paragraph, we added the sentence: "We briefly describe each step of the pre-inspection cut, followed by any differences in the method between the single-fibre detection methods applied in Talbot et al. (2021) and the BELLS survey and our scan of MaNGA IFUs." to the end of the paragraph in question, followed by starting the next paragraph with: "The first step of the pre-inspection cut is to use histograms of the detections across the observed and restframe wavelengths to identify where binned counts are greater than the sliding median by a threshold. The threshold is adjusted by the inspector until only the observed regions of contamination are masked."
b) We preceded the third paragaph with the following sentence: "The first step of the pre-inspection cut is to use histograms of the detections across the observed and restframe wavelengths to identify where binned counts are greater than the sliding median by a threshold. The threshold is adjusted by the inspector until only the observed regions of contamination are masked."
c) At the end of the fourth paragraph, we added the sentence: "Single-line detections are rejected if a candidate [OII](b, a), Hdelta, [OIII]a, or Halpha emission-line with SN >= 3 is present when treating the single-line detection as a misidentified Hdelta, [OIII]a, or Halpha emission-line. Only 7,158 multi-line and 1,124 single line detections passed the pre-inspection cuts."
d) We added a fourth paragraph to the section: "In the pre-inspection cuts applied by Brownstein et al. (2012) and the BELLS survey, detections whose lens-source redshifts produce a test Einstein radius less than 4.5 kiloparsecs were rejected under the suspicion that strong lensing may not exist for the system. This is because any applied Singular Isothermal Ellipsoid (SIE; Kormann et al. 1994) with a test mass that would generate a fiducial 250 km/s velocity dispersion within an SDSS fibre will likely over project the mass enclosed at smaller radii. This pre-inspection cut is not applied to MaNGA lens candidates since spatially sampled stellar and dynamic information is available to apply a more detailed analysis of the mass enclosed at smaller radii."

Issue 17 - Are “11980 MANGA reductions” corresponding to the same number of galaxies?

Response to issue 17 - We clarified the sentence by explicitly mentioning how many galaxies correspond to this number of pipeline reductions: "... obtained from 11,980 MaNGA DRP reductions of the ≈10,000 MaNGA target galaxies."

Issue 18 - Page 5, left column, the authors write: “Only 7,158 multi-line and 1,124 single line detections passed the pre-inspection cuts”, can the authors show some examples of spectra/emission lines for objects that are excluded for some reasons?

Response to issue 18 -  We provided a sentence to clarify the purpose of the pre-inspection cuts: "The SILO software then applies pre-inspection cuts that are similar to those used in Brownstein et al. (2013); Talbot et al (2021) to reject signals that are more likely explained as sky emissions, foreground emissions, or misidentified emissions."

Issue 19 - In Section 2.2 the authors mention the “inspection process”. Can the authors add some more details on this. Is this inspection made by more people or just by a single person? As in visual inspection of images of lens candidates, can a single inspector introduce systematics?

Response to issue 19 - The second to last paragraph of Section 2.4 has been edited with more details: "The manual inspection process used to grade candidate background emission-lines is necessary in order to label the visible features including a subjective quality assessment. Our method is nearly identical to the steps described in Section 3.5 of Talbot et al. (2021), which is mostly unchanged but with some additional refinements, from the manual inspection process used by Brownstein et al. (2012). In summary, detections are manually inspected in an initial pass by a single individual, labeling visible emission-line patterns, which work to increase the confidence in the grade, and labelling any reduction artifacts, sky lines, foreground emission-lines, or nearby intervening objects, which work to decrease the confidence in the grade. A second pass is then made including a second individual in order to ensure the grading is robust by ensuring a more uniform analysis. The results of the manual inspection are finally converted into a simple letter-grade, in which candidates with a Grade A represent likely, Grade B represent probable, Grade C represent possible, and Grade X represent doubtful graviational lens candidates. The advantage of providing the final coursely grained letter-grade is to minimize the subjective nature of the manual inspection process. However, we are currently testing machine learning methodologies to either supplement or replace the manual inspection process."

Issue 20 - When I started reading section 2.5 the UER was a bit ambiguous for me, it is defined in the appendix, it would be good to provide a definition also here....In particular the whole first paragraph of section 2.5 looks to me a bit cryptic

Response to issue 20 - The first paragraphs of Section 2.5 has been re-written with the description of the Upper Einstein Radius (UER) clarified:  "Previous searches for galaxy-galaxy graviational lenses within SDSS, BOSS and eBOSS surveys used single-fiber spectra, and assumed that the observed background emission-lines were likely in the strong lensing regime because the Einstein radius was typically similar to the angular size of the fibre. However, MaNGA targets are nearby low-redshift galaxies, and therefore would typically have Einstein radii much larger than the single-fiber radius, possibly as high as 10" compared to the 1" Einstein radius of SLACS and BELLS lenses. Fortunately, the MaNGA IFU provides many spectra across the 2 dimensional plane of the galaxy, from which spatially sampled stellar mass and stellar kinematic maps have been computed, and included in the data release. We use these maps to compute a projection of the density profile of each MaNGA target so the probable strong lensing regime can be approximated as an upper limit to the Einstein radius (UER)."

Issue 21 - Section 2.5.1 is not written as the rest of the paper. To start, the first paragraph seems a text of a book directed to students. E.g. the sentence “the magnitude of the velocities may also depend on the radius from the galaxy center”, it seems to me more than obvious. “The stellar velocity dispersion  measurements are biased high from systematics”, what are these systematics? I found very difficult to follow this section also because most of what is discussed here is then discussed in more details only in the appendix. I would ask the authors to dedicate some efforts to improve this.

Response to issue 21 - We have edited this section to clarify the method for the density computation, and explained that the systematics notable in DR14 were mitigated in the current data release, DR17.

Issue 22 - Section 2.5.2, please, specify if there are gradients in the stellar M/L (due to gradients in stellar populations). The inclusion of gradients probably do not affect too much what the authors are doing, but take in mind that these gradients would be stronger in spirals. 

Response to issue 22 - We agree that such gradients are not a large effect in this approach, and we have clarified the sentence in Section 2.5.2 to read, "FIREFLY is a chi-squared minimization code that computes best-fit combinations of the M11-MILES single-burst stellar population models (Maraston & Stromback 2011) to the spectral energy distribution for each MaNGA IFU spectrum. Thus, uncertainties in FIREFLY mass measurements are significantly less than photometric measurements (Roediger & Courteau 2015) that multiply the light of the galaxy with a stellar population assessment of the scale and gradient of the stellar mass to the stellar light ratio (M∗/L∗)."

Issue 23 - At the end of the section: “The NFW DMF is determined from the results of Jimenez-Vicente et al. (2015) since the stellar mass constrained by quasar microlensing is compared to the lens mass.”, can the authors be more precise?

Response to issue 23 - The first sentence of the last paragraph of Section 2.5.2 has been changed to: "The radially-dependent NFW DMF is obtained from Jimenez-Vicente et al. (2015), with Bayesian measurements derived from a joint likelihood fit of the stellar to dark matter fraction and size of the emission-line region within the quasar to microlensing maps created for 27 quasar image pairs across 19 lenses. The fit is reasonable since microlensing is sensitive to low stellar mass fractions (Symposium  et  al. 2004).

Issue 24 - Section 2.6. Here the authors obtain SN images of the candidates. I already asked something related to this. How do these images look if obtained using the previous version of the code. This comparison would help to quantify the improvement, at least on some ad hoc examples.

Response to issue 24 - As with the response to issue 9 and 10, we expanded on the text added Figure 7 to Section 2.6 to demonstrate the improvements in the construction of the narrow-band images.

Issue 25 -  Section 2.7, please, the authors quote a reference for the sentence “if the signal resides near or within twice the UER” for less expert people

Response to issue 25 - The first sentence of the second paragraph of Section 2.7 is changed to: "As in Talbot et al. (2018), the manually inspected grade of a candidate background galaxy can be upgraded if the signal resides within twice the UER to reflect the increased confidence of the detection within the strong-lensing regime."

Issue 26 - Section 3 about results. The authors would provide more info in this unusually small section. The presentation of the final numbers deserve more attention. More details about the visual inspection, who were the inspectors, how is this inspection done? Please can the authors make order in the numbers? Where the 441 are coming from (this number is written also in the conclusions)? Probably a table in the main text summarizing the numbers after all the steps would be useful. In this section I would also include some info that I asked before, some more characterization of the total galaxy population and of these output candidates. Knowing the distribution in z, mass, magnitude, size, type, etc. etc, can improve the results. Again, if the authors believe that a complete characterization of these candidates can deserve a further publication I can agree with this, but some general preliminary information can be useful here.

Response to issue 26 - We agree that Section 3 on the results is insufficient as originally written, and have taken the opportunity to expand the results section to provide a thorough discussion, and have added five (5) new subsections and four (4) new figures to present the results of each of the following: (i) specz computation, (ii) background emission-line detection, (iii) Einstein radii projections, (iv) comparison of the narrow-band images, and (v) inspection of candidate sources.

Issue 27 - Figure 3. The results shown in this figure are very useful, but what about showing where the spaxels are located? 

Response to issue 27 - We agree with this in principle, but found that such indicators obscure what we consider to be more important features in the image. The value-added catalog provides fits tables that include the spaxel co-ordinates for those interested, as indicated in the figure caption, "Each image is retrieved from the lens VAC, which is described in Section 5."

Issue 28 - And what about discussing in the main text a bit more each of these example candidates? I mean, why do the authors not discuss a bit more what is seen in the figure, where are seen the emission lines and thus the arcs, etc. etc.?

Response to issue 28 - We agree with this, and as mentioned in the response to issue 26, we have added a substantial new section to the results in Section 3.5 on the candidate sources, which provides a thorough discussion of the visible feature visible in (now) Figure 8.

Issue 29 - Can the authors compare the results for their candidates (the whole sample, including these ones) with images (e.g. from SDSS) or any other imaging survey overlapping these area?? 

Response to issue 29 - That type of comparison would be better suited to a followup paper, once we are able to obtain images to compare to other imaging surveys.  However, since the focus of this paper is on the spectroscopic discovery of candidate lenses, we have added some discussion to the end of Section 3 to emphasize the importance of these new discoveries to the gravitation lenses discovered in other surveys, including SLACS, SWELLS and BELLS.

Issue 30 - Finally, what about showing some negative examples, e.g. those passing the previous steps of the analysis but not showing any evidence of features in the SN image?

Response to issue 30 - We have added the negative examples to Figure 7 indicated by blue circles, and a sentence of discussion to the last paragraph of Section 3.4.

Issue 31 - Table A2, A3, linked to one of the comments on Section 3. Probably how the full grading workflow is made would be better explained. I would also explain clearly that the “likely”, “probable” and “possible” terms the authors use are corresponding to those objects that passed the visual inspection phase, but with grades A-ish, B-ish and C-ish respectively. Explain this also in the table, as the meaning of “X” (of course those that did not pass the visual inspection). Moreover, this grading in the two tables also confuses me, since if I compare the A numbers in the two tables (or B or C) then there is no correspondence. E.g., there are 53 C- in table A3, but only 4 in table A2, so I am missing something here. Is the A, B or C meaning differently in the two tables? Please, the authors try to clarify this to me, and do it also in the paper.

Response to issue 31 - As with the response to issue 9, the second to last paragraph of Section 2.4 has been edited with specifics on the manual inspection grading workflow, including: "In summary, detections are manually inspected in an initial pass by a single individual, labeling visible emission-line patterns, which work to increase the confidence in the grade, and labelling any reduction artifacts, sky lines, foreground emission-lines, or nearby intervening objects, which work to decrease the confidence in the grade. A second pass is then made including a second individual in order to ensure the grading is robust by ensuring a more uniform analysis. The results of the manual inspection are finally converted into a simple letter-grade, in which candidates with a Grade A represent likely, Grade B represent probable, Grade C represent possible, and Grade X represent doubtful graviational lens candidates. The advantage of providing the final coursely grained letter-grade is to minimize the subjective nature of the manual inspection process." To clarify these details in the Appendix, we edited the captions in Tables A2 and A3.

Issue 32 - Appendix B1, the authors mention “red filter”, I expect that it is the SDSS “r-band”, but probably refer to it more clearly.

Response to issue 32 - The first paragraph of Appendix B1 now explicitly refers to the SDSS r-band.

Issue 33 - Are the parameters fitted with the JAMs realistic? Have the authors done some double checks? Probably it is something to quote in the paper, also since probably not very impacting on the scope of the paper.

Response to issue 33 - This is now discussed in the results, added as Section 3.3 including a demonstration of the quality of the JAM fit for a representative galaxy, in Figure 4.

Issue 34 - To complement the results in the appendix B, what about showing some examples of fit? I mean, what about showing sigma vs R (1D average profile?): the observed, fitted and different components + total mass vs radius (included the different components)? This together with the used/fitted parameters. This could be useful to show that the trends are fine. 

Response to issue 34 - The expanded result section (as described in the response to issue 26) now provides a critical assessment of these trends, and three (3) new figures were added, including: Figure 4 provides an example of a JAM fit, whereas Figure 5 provides confidence plots of the MaNGA model mass distributions, and Figure 6 provides a comparison of the resulting Einstein radii projections for our sample.

Issue 35 - Finally, I have a general question for the authors. I also gave a look to their previous papers (in particular Talbot+18,+21), I apologise in case I am asking something that the authors already investigated. Have the authors tried to quantify the "efficiency" of their lens finding on MANGA mock data? I mean, the authors would simulate a sample of mock lensing events, transform these to MANGA observations, of course associating different spectra to different sources in the system (lens or lensed source). Then, the authors would apply their procedure on these mock systems. In this case they know the ground truth and can quantify false positivies, etc. etc. Can be this useful? I do not pretend the authors do this check in case it will be very time consuming, but in any case it would be something to investigate also in the future.

Response to issue 35 - Although the topic of the spectrocopic lensing probability function is beyond the scope of this work, we added a sentence to the conclusion: "Whether these detections are quantitatively consistent with a spectroscopic lensing probabability function is the subject of a future manuscript that would generalize the single-fiber approach taken in Arneson et al. 2012, which was based a monte carlo simulation of $o(10^6)$ mock lenses, which was searched for detectable signatures of strong lensing from background emission lines.  The addition of multiple fibers in which the Einstein Radius provides a possible geometric distribution of detectable lensing features would make an update of this simulation an important tool in understanding the completeness of our catalog."

Issue 36 - TYPOS

Response to issue 36 - All of the typos identified by the referee have been corrected.



==> notes/response_letter-20220605.txt <==
We appreciate the referee’s review of our manuscript, and for providing additional comments that helped to clarify this work.  We have made the modifications recommended by the referee in the current revision, with added text identified in green font, and removed text identified by red strikeout, as described in the following enumerated responses.

The referee lists the following issues:

Issue 1 - Unfortunately the authors provided to me a version with edits (the one with green text) which presents some issues. I have discovered this only during the latest stages of my report, since I was using this version as reference. I see that the submitted version without edits and the one with edits totally differ on the sectioning of section 2, since in the version with the edits the section on "Narrow-band SN..." was not there. A similar issue is present in section 3.3 where for example the text "The distribution of the JAM...." is missing in the version I have referred (I have not checked if there were other mismatches among the two versions). Please, the next time send the version which include edits, but do double checks, using the proper version, since this could complicate my report.  During the update of a manuscript after a referee report is always important take note of the updates directly on the manuscript to facilitate the work of the referee, who can decide to read all the paper again but also focus only on the changes, if he/she believe that the rest of the paper does not need further changes.

Response to Issue 1 - We apologize for the missing text, accidentally removed in the final stages of edits to the highlighted version, now fixed in this revision.

Issue 2 - There is yet a long list of typos, that I quoted in the list at the end of the report.
Response to Issue 2 - These typos are fixed.

Issue 3 - On the new introduction. I thank the authors to have included a lot of information, which is very useful for the reader, but now the size of the introduction is very large, almost five columns, 2 pages and half. This is just a suggestion, can probably be  more useful to remove some piece from the intro and create a new Section 2, including some of the new text the authors have now included, e.g. the one on the future scientific outcomes of this search? The section could  be named something like "Aims and objectives"? Then, the description of the galaxy sample could also be moved to the section now named "Spectroscopic Selection", that can be re-named as "Sample and spectroscopic selection" or something similar.

Response to Issue 3 - We have shortened the introduction, and moved the material on the spectrocopic data and objectives to two new sections: Section 2 Spectroscopic Data and Section 3 Aims and Objectives.  We have also clarified a sentence at the bottom of page 2, changing "infer LOS density" to "search for possible explanations including differences in the internal galaxy structure or influences in the LOS density".

Issue 4 - Just a general comment on the total mass density slope, also if not relevant for the analysis of the paper. The trend with mass confirms to me that the sample is full of late-type systems. In fact while late-type systems present the trend with mass you are finding,  confirming Li+19 results, early-types (which would populate the more massive side) would do the opposite, with steeper slopes at lower masses.

Response to Issue 4 - We appreciate the reviewer's comment on the variation in the slope of the total mass density profile with respect to early-type vs late-type morphologies; but a corresponding analysis would be best in a separate paper based on the lens models that would be measued during a future followup observation of the lensing candidates. 



Typo/minor comments

- In the abstract, "to probe discrepancies" -> "to probe possible discrepancies"?
-> corrected as: "to probe possible discrepancies"

- Add a comma after "Thomas" in the list of authors
-> comma added 

- Page 2, "a number biases" -> "a number of biases"?
-> corrected as: "a number of biases"

"fsample" -> "sample"?
-> corrected as: "in the measurement of the sample"

- Page 3, what do the authors mean with "to reside within arcseconds of \approx 10'' targets"?
-> corrected as: "be approximately the physical size of the galactic bulge, which is small compared to the MaNGA target galaxy's angular size  ≈ 10''"

- Page 4, bullets in section 4, do the authors think that adding some bold text at the beginning of each bullet can help? I mean, in the bullet starting with "Model and remove...", they can start with "{\bf Foreground Galaxy subtration}", which is also the title of the related subsection where they are providing more details on this item....and the same for the other ones. This is just a suggestion....
-> corrected as: an enumerated list, including boldface as the referee suggestion.

- Page 4, in the bullet "Scan fpr sets..." mention subsection 2.3
-> corrected as: "Scan for sets of high SN signals within the co-added residuals"

- Page 4, on the bullet "Narrow-band....", to what section is this referring to? I do not find it...see the next point, there is an error referring to the section..... (ok, this is the issue I was mentioning at the beginning of the report)
-> automatically fixed by restoring the missing text you referred to.

- Page 4, fix "Section ?? describes" (left column) and "(see Section ??)" (right column).
-> automatically fixed by restoring the missing text you referred to.

- Page 4, left column, "(see Section 2.2." missing parenthesis
-> added parenthesis

- Page 4, "galaxy spectra templates" -> "galaxy spectral templates"?
-> corrected as: "galaxy spectral templates"

- Page 4, left, is this sentence correct? "...flux patterns of expected background emissions, which the latter includes..."
-> corrected as: "flux patterns of expected background emissions (see Section 4.4)"

- Page 4, right column, fix this sentence "of the signal across the narrow-band image and the detections demonstrate; lensing features"
-> corrected as: "are inspected to identify whether the spatial distribution of the signal across the narrow-band image and the detections contain identifiable lensing features, including a precise spectroscopic redshift for a candidate source..."

- Page 4, please, at the end of the first part of section 4, or somewhere around there, clearly mention that in the following section each item/bullet will be detailed....
-> the last sentence of the first part of the Methods Section now explicitly indicates the orgization: "We describe the spectroscopic selection process in the following subsections, including the method used to determine the spectroscopic redshift for each spectrum (see Section 4.1), the use of the redshift to subtract the foreground flux from each RSS (see Section 4.2), the removal of transient signals using co-added residuals (see Section 4.3), the search for background emission-lines (see Section 4.4), setting bounds for the probable strong lensing regime (see Section 4.5), generating narrow-band images of each background detection across the geometry of the fiber bundles (see Section 4.6), and the manual inspection of the narrow-band images and proximity of the detection to the probable strong lensing regime in order to identify promising lens candidates (see Section 4.7)."

- Page 9, please do this sentence "...can induce a bias in spaxels, which affected regions are often related.." need to be fixed?
-> corrected as: "can induce a bias in spaxels. These affected regions are often related to fitting spectra..."

- Page 10, "(see Figure 1 and 3)" -> "(see Figures 1 and 3)"
-> Done

- Page 10, section 3.2, it could help to do this update: "likely" -> "likely (Grade A)", and similarly for "probable" and "possibly".
-> corrected as: "manual inspection of the spectra revealed 1,042 are likely (Grade A), 37 are probable (Grade B), and 26 are possibly (Grade C) from background galaxies..."

- Page 10, section 3.3, fix the sentence, "Figure 4 demonstrates.....", 
-> corrected as: "Figure 4 demonstrates that fitted JAM kinematic projections of MaNGA target SDSS J1344+2620 approximate the DAP kinematic measurements used in the fit."

- and also "Inspection of kinematic maps reveal failure to fit JAM to  the remaining quarter of the targets with candidate background galaxies is primarily caused by poorer kinematic measurements of fainter  and low-mass galaxies failing to pass masking and fitting processes described in Section B.", for example, a "which" is missing before "is primarily"?
-> corrected as:  "Inspection of kinematic maps reveals JAM fails to fit the remaining quarter of targets with candidate background galaxies. This issue is primarily caused by poorer kinematic measurements of fainter and low-mass galaxies failing to pass masking and fitting processes described in Section 4."

- Page 10, please, when quoting appendices use "Appendix" and not "Section" (also in the rest of the paper). left column, "Sections 2.5.2 and B1", add "Appendix" before "B1",
-> corrected to 'Appendix'

-"Dutton & Macciò (2014); Girelli et al. (2020)" -> "(Dutton & Macciò 2014, Girelli et al. 2020)"? 
-> citation corrected.

- And is "which relations are..." correct sentence? is 
-> corrected as: "Thus the scaling between the stellar mass and the dark matter halo is fixed in the JAM modeling process and demonstrate no scatter."

- "with approximately an effective radius" correct form in "...yield relatively small uncertainties with approximately an effective radius"?, 
-> corrected as: "This stellar to dark matter scaling is desirable since MaNGA kinematic measurements are only well constrained within approximately an effective radius ($R_{eff}$) of the target, which is insufficient for a fit to isolate the low dark matter fraction within this region."

"Treu et al. (2006); Bolton et al. (2012b); Li et al. (2018a)." -> "(Treu et al. 2006, Bolton et al. 2012b, Li et al. 2018a)."
-> citation corrected.

- Page 10, right column, I guess that "Reff = 0.1" and "Reff = 1" mean "R/Reff = 0.1" and "R/Reff=1"? Please, fix it.
-> corrected.

- Please, write clearly in the text that figure 3,5 and 6 just put together the results for all the galaxies, analyzed independently.  This kinds of plots can confuse the reader, since it is typically used to show the results of likelihood maximization.
-> the first paragraph of the results section now clarifies this as follows: "All corner plots represent distributions of fitted model parameters across samples specified in the following sections or figure captions."

- Figure 4, at this point, show 3 panels, the third with residuals, if possible.
-> A third panel showing the residual has been added to Figure 4, including a description in the caption.

- Page 12, left column, "Talbot et al. (2018)" -> "(Talbot et al. 2018)"
-> citation corrected.

- Figure 6, please, fix the symbol for stellar mass in the appendix. Is "The demonstrated stellar mass is the..." correct? 
-> stellar mass symbol corrected; and the sentence starting with "The demonstrated stellar mass is the..." is correct.

- What is "LER" in the panels? 
-> sentence clarified as: 'The ratio between the lower limit of the Einstein radii projections (LER) and the upper limit tends to increase with mass.'

- and also fix the symbols for M^star_\odot in the panels....
-> corrected.

- Page 14, is the sentence "...solar masses are present in all grades, but the lowest mass is;..." correct?
-> corrected as: " solar masses are present in all grades. The lowest mass is..."

- Page 16, "are on the order"? Is "are of the order" more correct? And "(see Figure 4 of Brownstein et al. (2012))" -> "(see Figure 4 of Brownstein et al. 2012)", "Smith et al. (2020)" -> "(Smith et al. 2020)"
-> corrected.

- Caption of figure 8, please, specify that these are among the best candiates.
-> added "(Grade A- or above)" in the first sentence.

- Appendix A, please, fix the fit of the table in the page.
-> the fit of the table has been fixed.

- At page 29, appendix B3, the authors mention the "elliptical radius (Re)", what is it?
-> sentence clarified as: "To do this, SILO first computes and elliptical radius (Re), defined by a major to minor axis ratio and position angle that approximates contours of constant σ_LOS within the σ_LOS map of the target..."

- Page 30, "determening" -> "determining"
-> corrected.

==> notes/response_letter-20220613.txt <==
We appreciate the referee’s review of our revised manuscript, and for acknowledging that the paper is ready for publication and for providing comments that greatly helped to improve this work.  We have made the modifications recommended by the referee in the third revision, with added text identified in green font, and removed text identified by red strikeout, as described in the following enumerated responses.

The referee lists the following issues:

I thank the authors to have taken into account my final comments. The paper is now worth for publication. Few minor final comments are listed in the following.

Issue 1 - Page 3, left column, “(DR14...)” -> “(DR14;...)”

Response to Issue 1 - corrected as: "(DR14;...)"

Issue 2 - About the bold text at the beginning of the items at page 4, I was also meaning to do the same for the other items starting with “An upper limit....”, etc.

Response to Issue 2 - Added bold summaries to the items on page 4, as the referee suggests.

Issue 3 - Thank to have included the subsection list at page 5 (top-left). But probably, at this point the authors can remove the same list included in the introduction at page 3 (right column), and just leave in the introduction the sentence “The spectroscopic selection method is described in Section 4,”. This helps to reduce the length of the introduction.

Response to Issue 3 - Removed the redundant list, leaving the sentence, "

Issue 4 - Page 7, right column, “the UER defined is as” -> “the UER is defined as”?

Response to Issue 4 - corrected as: "the UER is defined as..."

Issue 5 - Fix the spacing between numbers and units, e.g. text like “15kms-1”. Probably “km” would not be in italic?!

Response to Issue 5 - All units now have spaces between the number and unit, and units like "km" are in non-italic roman font.

Issue 6 - Page 11, left column, the authors have corrected to “within two R/Reff...”, this is not correct, here it would “within two Reff” (?), on the right column of the same page, the correction done by the authors would be ok.

Response to Issue 6 - corrected as: "within 2 Reff..."

Issue 7 - This is probably something that could be fixed in the final editing phase, does “symmetrize_velfield” need a different font style?

Response to Issue 7 - formatted with \texttt{symmetrize_velfield}, consistent with the other JAM functions in the manuscript.

Issue 8 - Figure 4, just for completeness, the authors would add to the axes the labels “x” and “y”?

Response to Issue 8 - Added axes labels to Figure 4.

